Planets Around Solar Twins/Analogs (PASTA) I.: High precision stellar chemical abundance for 17 planet-hosting stars and the condensation temperature trend

The Sun is depleted in refractory elements compared to nearby solar twins, which may be linked to the formation of giant or terrestrial planets. Here we present high-resolution, high signal-to-noise spectroscopic data for 17 solar-like stars hosting planets, obtained with Magellan II/MIKE, to investigate whether this depletion is related to planet formation. We derive stellar parameters, including stellar atmosphere, age, radius, mass, and chemical abundances for 22 elements from carbon to europium through line-by-line differential analysis. Our uncertainties range from 0.01 dex for Fe and Si to 0.08 dex for Sr, Y, and Eu. By comparing the solar abundances to those of the 17 stars, we investigate the differential abundance ([X/Fe]$_{\rm solar}$ - [X/Fe]$_{\rm star}$) versus condensation temperature ($T_c$) trend. In particular, we apply Galactic chemical evolution corrections to five solar twins within the full sample. Our results conform to previous studies that the Sun is relatively depleted in refractory compared to volatile elements. For both five solar twins and the rest of solar-like stars, we find that all stars hosting known gas giant planets exhibit negative $T_c$ trend slopes, suggesting that the Sun is relatively depleted in refractory elements compared to similar giant-planet-host stars. Additionally, we find no correlation between $T_c$ trend slopes and the total mass of detected terrestrial planets in each system, suggesting that terrestrial planet formation may not be the cause of refractory element depletion in the Sun.

==> AppendixTableA.csv <==
TIC,TOI,RA,Dec,Disposition,Vmag,Rp/Re,Mp/Me,Period,Rs,Ms,Teff,logg,facilities,status
4598935,12.35,141.220019,-39.030905,PC,12.02,6.9,--,24.7,1.18,1.06,5876,4.32,--,--
183301671,25.11,17.995374,-77.738828,PC,12.65,3.3,--,0.6,1.1,1.06,5863,4.38,--,--
121636363,99.11,70.224713,-23.747608,STPC,10.6,5.4,--,--,1.06,1.03,5754,4.4,--,--
281459670,110.01,5.618692,-59.942551,KP,12.28,14.4,--,3.2,1.16,1.03,5750,4.32,--,--
403224672,141.01,338.9846,-59.8645,P,7.95,1.6,--,1,1.13,1.04,5795,4.35,--,--
230982885,195.01,24.604344,-55.772082,KP,10.57,12.5,--,2.1,1.13,1.01,5696,4.34,--,--
231912935,215.01,7.318019,-63.790619,VPC,11.03,3.5,--,26.3,0.96,1.02,5707,4.48,--,2022 Magellen/MIKE
77031414,241.01,354.168219,-34.611234,KP,11.15,12.2,--,1.4,1.08,1.03,5752,4.39,--,--
201793781,248.01,34.683547,-54.859771,PC,9.03,2.8,--,6,1.12,1.02,5712,4.35,--,--
184240683,250.01,359.348992,-41.27715,KP,12.15,12.2,--,1.6,1.09,1.02,5736,4.37,--,--
224225541,251.01,353.061818,-37.25589,VP,9.89,2.9,--,4.9,0.96,1.04,5789,4.49,--,--
2758565,287.01,356.283124,-17.449174,VPC,13.06,20.4,--,3.8,1.17,1.04,5807,4.32,--,--
305048116,362.01,353.238144,-28.319746,VPC+,13.16,7,--,7.1,1.03,1.01,5692,4.41,--,--
189013224,426.01,79.1022,-15.510125,PPC,10.12,2.2,--,1.3,0.99,1.02,5731,4.46,--,--
143350972,440.01,82.246364,-17.429212,FP,--,--,3.7,--,1.05,--,5668,4.39,--,--
445805961,1710.01,94.282756,76.210781,P,9.55,5.3,33,--,0.96,--,5786,4.48,"TRES, FIES",--
22221375,652.01,149.124333,-24.099333,published,--,--,5.2,--,1.08,--,5805,4.3,--,--
437242640,744.01,165.399541,-23.860665,KP,10.29,14,118.1,4.3,1.11,1.01,5694,4.35,--,2024A Magellen/MIKE
73228647,755.01,190.036573,-44.312003,P,10.09,2,5.3,2.5,0.99,1.03,5768,4.46,--,2024A Magellen/MIKE
46096489,818.01,214.683032,-20.27548,KP,11.29,11.9,--,3.1,1.07,1.02,5717,4.39,--,2024A Magellen/MIKE
437333618,843.01,207.907768,-23.781179,KP,13.17,14.6,--,4.3,1.12,1.03,5771,4.35,--,--
358460246,867.01,119.01441,-64.941444,"PC, 2Re",--,--,5.6,--,1.18,--,5735,4.24,--,--
382068562,924.01,79.656901,-55.888792,VPC+,11.79,19.8,--,12.1,0.99,1.01,5682,4.45,--,--
445859771,1273.01,214.120552,58.390445,VPC+,10.98,11.1,--,4.6,1.07,1.02,5698,4.39,"TRES, FIES",--
146172354,1036.01,157.867029,-42.240189,VPC,10.97,6.1,--,3.8,1.18,1.03,5771,4.31,--,2024A Magellen/MIKE
320004517,1055.01,293.285757,-54.53236,P,8.67,3.4,11.7,17.5,0.98,1.04,5784,4.48,--,2024A Magellen/MIKE
360742636,1076.01,294.633633,-55.330097,KP,11.91,13,--,2.5,1.04,1.01,5693,4.41,--,2024A Magellen/MIKE
360630575,1097.01,189.776674,-74.573991,VP,9.29,2.2,--,9.2,0.98,1.06,5876,4.48,--,2024A Magellen/MIKE
295541511,1117.01,273.602226,-66.419808,CPC,11.02,2.6,--,2.2,1.02,1.02,5731,4.43,--,2022 Magellen/MIKE
147797743,6072.01,110.735254,67.252553,KP,11.28,14.7,--,3.7,1.09,1.02,5720,4.37,TRES,--
286099128,3422.01,140.845651,2.932543,KP,12.86,14.3,--,3.8,1.03,1.05,5818,4.43,No,--
23434737,1203.01,168.225201,-34.406748,VP,8.59,3.4,--,25.5,1.17,1.03,5742,4.31,--,2024A Magellen/MIKE
364395234,1232.01,116.501431,-61.879903,VPC,12.68,12.1,--,14.3,1.1,1.05,5818,4.38,--,--
232540264,1247.01,227.870476,71.840951,CPC,9.08,2.2,--,15.9,1.08,1.02,5712,4.38,"TRES, FIES",--
142276270,1136.01,192.184889,64.855319,P,9.53,4.7,--,12.5,0.98,1.03,5767,4.47,TRES,--
343019899,1386.01,334.503696,54.319,STPC,10.61,6.6,35.1,25.9,1.03,1.03,5769,4.43,--,--
333473672,1422.01,354.241207,39.639413,--,--,--,14.2,--,1.04,--,5774,4.39,--,--
417931607,1451.01,186.524333,61.259045,CPC,9.58,2.5,6.7,16.5,1.03,1.04,5781,4.43,"TRES, FIES",--
370759867,1581.01,28.163214,55.186034,STPC,10.32,18.6,317,--,0.97,1.06,5865,4.49,--,--
71431780,1723.01,116.797139,68.476631,CPC,9.66,3,--,13.7,1.09,1.04,5777,4.38,TRES,--
103448870,1687.01,66.834683,73.023857,VPC,10.51,3.9,--,10.3,0.98,1.02,5734,4.47,--,--
268334473,1691.01,272.406133,86.859646,PC,10.13,3.5,--,16.7,1,1.03,5759,4.45,--,--
85293053,1772.01,156.83791,34.391032,CPC,9.96,2.4,8.4,--,0.95,--,5733,4.47,FIES,--
233182695,2070.01,219.043489,68.940618,CPC,10.27,2.2,--,6.4,1.16,1.06,5849,4.33,TRES,--
458478250,1165.01,232.146636,66.358762,KP,10.308,13.8,317,--,1,--,5772,4.37,No,--
82452140,2289.01,255.097533,39.729927,PC,10.62,3.4,11.2,63.4,1.02,1.02,5717,4.43,TRES,--
25799609,963.01,119.149294,-0.772923,VPC-,11,9,--,11.1,1.07,1.05,5815,4.4,TRES,--
380671216,5495.01,179.594901,11.731883,PC,11.4,2.9,--,9.7,1.04,1.02,5729,4.41,TRES,--
19342878,6101.01,124.0737,-8.686699,P,11.69,15.3,--,1.3,1.07,1.02,5729,4.39,No,--
93862917,6460.01,114.921102,-8.918991,PC,11.97,4.1,--,4.4,1.04,1.04,5795,4.42,TRES,--
119069946,4762.01,100.058524,-6.931895,PC,12.05,3.6,--,4.4,1.2,1.06,5866,4.3,TRES,--
348756659,4823.01,134.192416,-12.572761,VPC-,12.81,15.3,--,3.7,1,1.03,5736,4.45,TRES,--
175772482,5673.01,223.820095,-2.057666,KP,12.91,12.9,--,2.8,1.03,1.06,5878,4.44,No,--
311408969,2122.01,264.273474,25.731182,KP,13.2,14.8,--,3.6,1.07,1.06,5852,4.41,No,--
323295479,1861.01,130.800082,-83.061249,VPC,10.6,11.2,--,742.5,1.06,1.01,5684,4.39,--,--
328933398,1873.01,212.568429,84.371869,VPC?,11.22,4.9,--,24.9,0.97,1.02,5699,4.47,--,--
268301217,1937.01,116.370761,-52.383307,VPC+,13.18,15.5,--,0.9,1.07,1.02,5707,4.39,--,--
382980571,1943.01,183.704202,-63.086726,VPC,10.6,3.5,--,1.7,0.95,1.03,5742,4.49,--,--
89535068,1983.01,127.281185,-57.194106,NEB,--,--,29.1,--,0.97,--,5694,4.39,--,--
26547036,2010.01,292.166648,53.487322,STPC,9.85,2.4,94.8,--,1.07,1.05,5842,4.4,--,--
136916387,2011.01,230.450752,-48.317605,KP,5.65,1.8,--,--,1.03,1.03,5739,4.43,--,2024A Magellen/MIKE
54364414,2041.01,19.234114,62.35175,NEB,--,--,9.4,--,1.03,--,5680,4.34,--,--
459947163,5482.01,172.592963,16.752363,PC,13.59,9.7,--,8,1.18,1.05,5825,4.32,No,--
274974693,4095.01,257.899588,47.257123,VPC,13.63,9.7,--,4.2,1.09,1.02,5737,4.37,No,--
71582156,5726.01,123.395576,68.574805,PC,9.74,2.6,6.5,5.5,1.11,1.06,5874,4.38,TRES,--
443213925,2523.01,95.80985,-11.348446,PC,10.72,2.9,--,4.6,1.12,1.04,5809,4.36,"TRES, CHIRON",--
393633044,4029.01,239.233758,16.980225,VPC,11.55,6.6,--,5.9,1.18,1.02,5712,4.3,TRES,--
444013020,2547.01,133.324286,8.523003,KP,11.87,14.3,--,2.3,1.07,1.04,5786,4.4,No,--
76419763,2135.01,274.40547,36.621436,KP,11.95,14.6,--,2.8,1.13,1.05,5833,4.35,--,--
399860444,2140.01,286.808491,49.316414,KP,11.25,14,--,2.5,1.02,1.06,5854,4.45,--,--
237913194,2179.01,22.445653,-60.739955,P,12.14,11.8,--,15.2,1.13,1.02,5713,4.34,--,--
372172128,2196.01,312.339864,-70.484986,P,12.3,3.5,--,1.2,1.03,1.02,5728,4.42,--,--
264303333,2250.01,296.355299,67.31107,--,--,--,1.4,--,0.97,--,5709,4.45,--,--
347329162,1809.01,183.366212,23.055675,KP,12.09,12,--,4.6,1.11,1.04,5797,4.36,No,--
236934268,2292.01,304.266488,65.15357,VPC?,11.58,2.4,6.5,7.1,1,1.04,5781,4.46,--,--
177308364,2327.01,103.422157,-73.075507,VPC,9.98,3.2,--,82.8,0.96,1.04,5780,4.49,--,--
32925763,2352.01,87.373278,-25.375656,PC,11.82,5.4,--,1.7,1.04,1.01,5695,4.41,--,--
347357977,2370.01,132.898875,-16.386258,VPC,11.59,5.2,--,12.7,1.04,1.06,5851,4.43,--,--
97486178,2426.01,43.810922,-20.781408,CPC,10.67,2.4,--,4.1,1.03,1.02,5716,4.42,--,2022 Magellen/MIKE
1167538,2447.01,70.997588,-31.906501,STPC,10.51,10.2,--,--,1.04,1.05,5825,4.43,--,--
262435954,2478.01,73.554264,1.233795,PC,11.18,2.7,--,2.6,1.13,1.03,5748,4.34,--,--
167661160,2479.01,79.708998,-36.037795,PC,--,--,13.8,--,1.01,--,5759,4.4,--,--
96925186,2518.01,105.444865,-34.919723,PC,--,--,5.5,--,1.02,--,5751,4.38,--,--
368805700,5674.01,221.944008,1.064945,KP,12.82,13.5,--,3.6,1.06,1.06,5849,4.41,No,--
468987719,491.01,128.92574,10.206657,KP,13.28,14.5,--,3.3,1.11,1.01,5680,4.35,TRES,--
4897275,1774.01,148.160537,35.111655,VP,8.25,2.7,8,16.7,1.09,1.06,5854,4.39,"TRES, FIES",--
219778329,2091.01,263.851951,64.380452,PC,8.74,2,--,177.2,1.15,1.04,5809,4.33,TRES,--
140067837,2631.01,330.10317,-48.71047,VPC+,13.08,13,--,6.6,1.08,1.02,5734,4.38,--,--
56096837,2700.01,70.127647,-9.890452,VPC+,12.76,12.5,--,4.7,1.16,1.02,5720,4.32,--,--
219857012,1742.01,257.328533,71.8764,CPC,8.86,1.9,--,21.3,1.16,1.02,5707,4.32,"TRES, FIES",--
302766000,2784.01,82.878481,15.771361,PC,13.25,4.8,--,0.3,1.09,1.04,5784,4.38,--,--
460686828,3031.01,158.389433,-61.716715,PC,12.75,21.2,--,4,0.94,1.02,5709,4.5,--,--
373033374,3039.01,153.12099,-67.255574,VPC,13.19,14.4,--,3.4,1.14,1.01,5691,4.33,--,--
121625070,3198.01,225.760717,-37.303268,VPC+,13.2,13.7,--,2.1,1.08,1.03,5747,4.39,--,--
329691586,3202.01,212.547633,-51.452989,PC,13.12,6.6,--,1.5,1.02,1.05,5828,4.44,--,--
322901324,3256.01,124.321296,-78.014978,VPC,13.21,6.3,--,6.3,0.96,1.05,5829,4.5,--,--
360822008,3274.01,304.233152,-55.874606,VPC+,13.48,12,--,2.9,1.18,1.02,5709,4.3,--,--
75076261,3342.01,266.359043,-56.882844,VPC+,12.47,12.3,--,6,1.09,1.03,5748,4.38,--,2024A Magellen/MIKE
360714300,3359.01,142.919403,-63.367245,CPC,10.22,2.2,5.6,15.8,1.01,1.06,5862,4.46,--,--
8967242,1799.01,167.232962,34.303191,CPC,8.98,1.6,--,7.1,0.96,1.01,5690,4.48,FIES,--
394570569,3488.01,201.174886,-72.676426,PC,12.46,3,--,7,0.95,1.02,5727,4.5,--,--
57753734,3510.01,296.353969,30.779972,VPC+,13.33,13.2,--,2.9,1.1,1.03,5752,4.37,--,--
407658979,3575.01,326.473168,36.247759,VPC-?,12.83,14.2,--,8.1,1.15,1.03,5739,4.33,--,--
29191624,1777.01,151.807036,46.114977,PC,9.31,1.8,--,14.7,0.98,1.06,5859,4.48,"TRES, FIES",--
441642457,2073.01,209.883014,58.933013,PC,10,2.8,--,53.2,1.16,1.02,5729,4.32,TRES,--
376645976,5626.01,198.299092,31.638538,STPC,10.3,10.4,--,--,0.98,1.02,5699,4.46,TRES,--
320281287,3998.01,7.636677,56.331484,VPC-,12.73,14.4,--,1.8,1.17,1.01,5696,4.31,--,--
83148519,4001.01,2.528566,64.572598,PC,12.37,5.1,--,4.9,1.09,1.01,5696,4.37,--,--
224596152,1734.01,254.502938,57.305451,CPC,10.9,2.5,--,28.9,0.99,1.03,5773,4.46,TRES,--
366120401,4039.01,273.734459,49.761513,VPC-+,13.49,9.8,--,4.7,1.05,1.04,5777,4.42,--,--
346673534,4084.01,280.779416,20.218975,VPC,13.66,11.2,--,15.6,0.96,1.02,5725,4.49,--,--
219776325,1610.01,263.543384,61.12129,CPC,10.99,2.3,--,2.5,1.19,1.03,5740,4.3,"TRES, FIES",--
198360694,2071.01,256.601193,57.6611,CPC,11.54,2.8,--,5.7,1,1.06,5873,4.46,TRES,--
167905035,4191.01,151.708319,-29.966261,PC,9.22,2.3,--,22.5,1.1,1.05,5816,4.37,--,--
101696403,4293.01,302.978426,-49.001444,VPC+,13.2,15,--,1.6,1.06,1.02,5705,4.39,--,--
307079330,4301.01,166.25137,-46.03462,PC,10.71,3.4,--,6.5,0.98,1.01,5686,4.46,--,--
404518509,4320.01,51.640359,-43.613567,VPC?,9.17,2.9,--,25.1,1.04,1.06,5871,4.43,--,--
197807778,4402.01,53.50462,-54.366602,PC,10.29,1.7,--,3.7,1.15,1.04,5811,4.33,--,--
352229268,4419.01,288.488613,-76.089075,CPC,11.07,2.4,--,16.2,1.01,1.04,5785,4.45,--,--
158241252,4443.01,274.2689,21.909433,PC,8.49,1.7,3.6,1.8,1.02,1.05,5834,4.44,--,--
373017346,4450.01,306.134027,87.070819,PC,10.94,4,--,10.7,1.15,1.05,5844,4.34,--,--
233823679,4478.01,303.549104,54.694288,VPC+,12.01,7.9,--,2.8,1.17,1.04,5774,4.32,--,--
333674399,4511.01,49.305362,15.50215,PC,10.54,3.1,--,20.9,1,1.02,5708,4.44,--,--
262662119,4531.01,349.063466,0.306735,KP,12.82,13.7,--,4.5,1.2,1.06,5846,4.31,--,--
120255950,4584.01,284.472186,39.911814,KP,11.64,4.9,--,31.6,1.05,1.01,5696,4.4,--,--
404421005,4628.01,202.016631,-15.93782,"PC, K2 CKS target, 2Re",--,--,5.9,--,0.97,--,5604,4.39,--,2024A Magellen/MIKE
303204165,4647.01,5.24597,12.323868,"PC, 3Re, TRES reports 1/3 MJ mass",--,--,8.5,--,0.95,--,5963,4.5,--,--
404713783,4649.01,29.956294,16.346722,PC,10.79,2.7,8,15.1,1.01,1.03,5745,4.44,--,--
439873430,4671.01,43.695403,-4.863017,PC,12.5,5.4,--,17.1,1.13,1.01,5689,4.34,--,--
245793479,4688.01,67.157789,14.533318,VPC,13.51,11.5,--,7.8,1.14,1.06,5851,4.35,--,--
9344899,4701.01,72.793893,-8.447339,VPC,13.29,9.3,--,8.6,1.1,1.05,5818,4.38,--,--
235078021,4747.01,86.427608,-45.029484,PC,12.44,3.8,--,5.2,0.99,1.01,5688,4.45,--,--
289580577,1753.01,252.469849,61.173523,VPC?,11.83,2.5,--,5.4,0.96,1.02,5700,4.48,TRES,--
148129139,4774.01,100.707795,-41.409666,PC,13.2,4.6,--,8.6,1.14,1.02,5701,4.33,--,--
165431806,3872.01,162.388171,27.190656,VPC-,12.81,8.1,--,4.4,0.99,1.02,5726,4.46,TRES,--
49254857,4914.01,204.542737,-28.142855,VPC+,12.24,12.6,--,10.6,1.04,1.04,5810,4.42,--,2024A Magellen/MIKE
307221757,4930.01,208.641865,-45.154459,PC,12.7,5.9,--,6.8,1.16,1.04,5804,4.33,--,--
457018819,4938.01,201.741942,-55.915178,VPC+,13.08,13.5,--,2.9,0.97,1.05,5816,4.49,--,--
282485660,5005.01,238.108243,-48.144994,VPC?,11.87,6,--,6.3,0.97,1.05,5840,4.48,--,2024A Magellen/MIKE
468889418,5156.01,56.757413,8.664756,PC,10.89,4.2,--,22.9,1.08,1.06,5858,4.4,--,--
259100469,5233.01,291.172552,69.124799,PC,11.78,5.9,--,25.8,1.06,1.04,5795,4.41,--,--
154814765,5235.01,183.092828,84.411234,VPC,11.5,11,--,26.1,1.08,1.02,5721,4.38,--,--
402828941,5261.01,305.458625,19.435933,VPC+,12.68,10.9,--,4.2,1.04,1.01,5686,4.41,--,--
7681574,5279.01,273.2405,47.336221,VPC,13.09,8.9,--,16,1.03,1.02,5733,4.42,--,--
332564140,5400.01,136.893219,-14.339817,PC,11.59,4.5,--,19.8,0.95,1.02,5705,4.49,--,--
334482103,2564.01,123.27288,9.447767,VPC,13.04,11.1,--,3.7,1.14,1.01,5698,4.33,TRES,--
76798849,5472.01,87.540265,24.774707,VPC,13.42,12.8,--,2.3,1.1,1.06,5845,4.38,--,--
257531677,5762.01,258.322186,25.249436,VPC,13.33,11.3,--,3.9,1.13,1.03,5770,4.35,No,--
237552878,2748.01,103.054432,3.357855,VPC+,13.38,11.6,--,4.8,1.1,1.01,5688,4.36,No,--
150388393,3876.01,193.898958,57.141016,VPC+,13.41,14.6,--,6.6,0.97,1.06,5852,4.49,No,--
453387619,1703.01,113.874499,49.478213,VPC+,11.02,9.8,--,1.2,1.08,1.03,5748,4.39,TRES,--
116048097,6080.01,266.604476,38.078777,PC,11.18,3.4,--,8.1,1.06,1.01,5680,4.39,TRES,--
367434266,5458.01,104.926872,30.542671,PC,11.49,5.9,--,22.1,1.01,1.03,5762,4.44,TRES,--
10792081,5703.01,29.197747,65.770543,PC,10.62,6.5,--,10.2,1.02,1.06,5856,4.45,--,--
235901733,5723.01,289.509394,80.531914,VPC,13.54,12.3,--,56.9,1.15,1.01,5695,4.32,--,--
169249234,2524.01,160.8868,-1.912719,VPC,12.8,13.2,--,7.2,1.19,1.03,5758,4.3,TRES,--
441580526,4160.01,111.741091,72.22938,VPC+,12.8,12,--,4.4,1.04,1.03,5754,4.41,TRES,--
151724385,5795.01,304.868728,-7.547532,VPC,10.71,5.4,--,6.1,1.05,1.02,5708,4.4,--,2024A Magellen/MIKE
459735346,5808.01,315.60867,10.610539,"PC, 2Re, TRES sees something? No SG1 obs.",--,--,6.4,--,0.96,--,5689,4.38,--,--
23937608,5842.01,276.085363,34.552458,VPC-?,13.06,5.9,--,2.8,1.03,1.05,5821,4.44,--,--
71459120,5849.01,303.563527,-10.497906,VPC+,11.7,13.1,--,4,1.14,1.03,5771,4.34,--,--
277329402,5851.01,292.681034,12.393053,VPC-,13.4,11.6,--,4.5,0.99,1.01,5697,4.45,--,--
278623780,5853.01,286.234728,18.113715,VPC?,12.61,12.8,--,3.7,0.99,1.04,5806,4.47,--,--
11034516,5861.01,297.980052,24.038269,VPC,13.23,17.1,--,14.3,1.05,1.06,5862,4.42,--,--
387318486,5907.01,315.219919,17.116428,PC,12.95,8.3,--,0.7,1.08,1.03,5766,4.38,--,--
305790119,5918.01,307.122225,14.563899,VPC,13.53,11.7,--,2,1.05,1.03,5771,4.41,--,--
436764867,5958.01,345.637538,24.249667,PC,10.1,2.1,4.9,2.3,0.96,1.05,5816,4.49,--,--
200606159,5964.01,339.47428,44.965296,VPC,13.2,16.1,--,4,1.14,1.03,5771,4.34,--,--
369532319,5967.01,338.574354,33.823593,STPC,10.59,3.4,--,--,0.99,1.03,5758,4.46,--,--
377780790,5988.01,285.679422,50.241306,KP,11.04,2,--,0.8,1.09,1.02,5706,4.37,--,--
53728859,6013.01,13.000782,34.72839,KP,13.1,12.4,--,3.3,1.05,1.01,5698,4.4,--,--
330795142,3835.01,144.395898,28.245365,VPC+,13.18,14.3,--,1.3,1.09,1.04,5789,4.38,No,--
99896567,6074.01,310.421481,35.545712,PC,7.42,1.6,3.1,12.1,1.02,1.06,5865,4.45,--,--
219462190,2087.01,208.053204,75.165293,STPC,10.65,2.3,5.8,--,0.93,--,5740,4.51,TRES,--
48448369,6087.01,284.73903,49.598384,KP,12.32,5,--,--,1.06,1.05,5820,4.41,--,--
21535395,1776.01,164.776067,40.983608,CPC,8.26,1.4,--,2.8,0.95,1.02,5724,4.5,TRES,--
384984325,6109.01,50.131763,42.60708,PC,11.05,3.9,--,8.5,0.95,1.03,5763,4.49,--,--
352892371,6138.01,321.54713,40.432305,PC,12.89,5.2,--,9.8,0.98,1.03,5749,4.47,--,--
276250096,6243.01,329.088898,54.466205,VPC,11.32,2.9,--,3.6,1,1.02,5715,4.45,--,--
455737331,6250.01,357.351229,36.90079,PC,10.19,2.8,--,--,1.09,1.06,5848,4.39,--,--
462206806,6277.01,150.463799,-55.660397,VPC+,12.74,14.5,--,3.4,1.1,1.02,5704,4.36,--,--
5724439,6333.01,33.346306,26.544574,PC,11.91,3,--,2.7,0.96,1.04,5785,4.49,--,--
238317637,6459.01,120.405733,-48.821974,PC,11.06,2.8,--,5.1,1.13,1.06,5867,4.36,--,--
88114177,5531.01,148.47212,19.594393,PC,9.12,1.8,--,4.5,1.1,1.04,5788,4.37,TRES,--
390151888,6543.01,183.610784,-58.058635,PC,9.95,3.5,--,15.6,1.18,1.03,5759,4.31,--,--
243550555,6571.01,206.394538,-42.826252,PC,11.37,3.8,--,11.5,1.01,1.05,5835,4.45,--,--
131195882,6597.01,190.978334,-33.265915,PC,13.78,6.9,--,0.9,1.09,1.05,5822,4.39,--,--
283884522,6652.01,2.213663,33.878929,PC,9.82,1.9,--,3.8,1.01,1.03,5745,4.44,--,--

==> Table2.csv <==
wavelength,Ion,ExPot,log(gf),Damping C,solar,TOI-1036,TOI-1055,TOI-1076,TOI-1097,TOI-1117,TOI-1203,TOI-215,TOI-2011,TOI-2426,TOI-3342,TOI-4628,TOI-4914,TOI-5005,TOI-5795,TOI-744,TOI-755,TOI-818
5044.211,26.0,2.8512,-2.058,2.71E-31,80.0,91.8,71.9,87.9,78.8,93,58.4,92.6,65.8,82.5,87.9,80.4,60.4,88.2,61.5,79.9,69.6,91.8
5054.642,26.0,3.64,-1.921,4.68E-32,45.3,53.8,46.2,55.1,39.4,48,28.1,57.3,33.6,43.7,45.9,46,57.2,57.3,35.4,44.2,47.8,42.7
5127.359,26.0,0.915,-3.307,1.84E-32,102.5,99.6,98.5,115.8,92.5,105.8,84.6,108.2,82,100.0,94,97.8,85.4,105.2,88.3,97.4,98.2,101.2
5127.679,26.0,0.052,-6.125,1.20E-32,22.7,20.9,23.2,23.1,10.4,31.6,16.2,19.4,8,22.5,13.6,23.3,9.9,35.3,19.1,21.7,17.8,25.4
5198.711,26.0,2.223,-2.135,4.61E-32,104.9,108.8,101.0,129.1,101,113.9,79.8,115.6,91.3,108.4,108.3,106.9,93.2,112.6,88.4,104.4,111.2,103
5225.525,26.0,0.1101,-4.789,1.23E-32,77.0,83.8,76.3,80.1,65.5,77.9,58.7,78.9,62.9,75.2,64.9,73,65.9,78.1,66.9,75.1,74.5,74.1
5242.491,26.0,3.634,-0.967,4.95E-32,92.9,96.4,85.8,106.2,96,101.4,73.8,99.0,76.7,92.6,94.4,92.6,81,99.2,78.5,92.2,94.2,92
5247.05,26.0,0.0872,-4.946,1.22E-32,71.1,73,66.9,75.4,81.4,81.5,49.4,61.0,54.7,72.4,72.9,64.3,54.1,68.9,55.4,65.9,65.1,68.4
5250.208,26.0,0.1212,-4.938,1.23E-32,72.7,77.6,73.1,88,62.7,74.5,52.6,75.2,56.5,72.5,72.6,68.6,53.3,70.2,56.8,70.8,74.1,65.8
5295.312,26.0,4.415,-1.49,6.54E-31,31.9,37.9,36.7,58,24.5,43.5,16.6,43.0,19.7,32.6,33.7,37.4,23.4,41.1,25,18.1,35.8,41.3
5322.041,26.0,2.279,-2.8,4.29E-32,67.6,74,62.5,79.2,63.8,75.9,46.1,71.1,50,64.8,63.7,66.3,54.5,74,54.9,66.6,64.7,66.2
5373.709,26.0,4.473,-0.77,7.04E-31,70.5,73.5,66.9,82.9,63.5,78.4,47.9,74.3,50,69.5,73.2,72,61.9,73.3,56.9,69.9,66.4,69.7
5379.574,26.0,3.694,-1.514,5.02E-32,66.5,68.4,61.6,82.2,59.7,71.8,46.3,73.8,52.2,64.3,64.4,70,59.9,76,57.1,66.6,66.9,65.1
5386.334,26.0,4.154,-1.74,5.27E-31,36.7,43.5,31.4,49.7,29.8,40.5,19.1,43.9,23,33.3,40.9,38,30.1,44.5,27.4,36.7,38.9,37.7
5466.396,26.0,4.371,-0.565,4.40E-31,83.4,92.6,87.7,101.2,85.2,93.1,61.9,90.8,64.5,82.1,90.8,82.8,68.1,92,70.6,79.6,82,83.6
5466.987,26.0,3.573,-2.23,2.80E+00,36.6,45.5,41.0,55.4,32.5,47.1,20.3,47.1,22.8,35.7,40.2,38,34.9,51.6,31.4,37.2,40.1,39.6
5522.446,26.0,4.209,-1.31,3.02E-31,48.0,56.6,45.2,61.1,45.6,55.3,27.3,50.0,30.3,47.4,52.6,49.1,40.8,53,32.1,47.9,48.1,49.3
5546.506,26.0,4.371,-1.18,3.91E-31,56.4,59,52.8,71.4,50.7,69.5,33.3,53.1,38.8,56.6,56.8,56.8,42.5,62.8,40.2,55.5,51.8,58.9
5560.211,26.0,4.434,-1.16,4.79E-31,55.9,59.9,51.6,70.4,51.6,62.8,34.4,55.0,38.7,56.8,54.5,55.4,49.1,67,42,55.3,56.4,55.3
5577.02,26.0,5.0331,-1.455,2.80E+00,13.3,16.6,14.4,23.4,12.1,18.9,7.5,19.4,8.4,13.5,13.2,14.8,13.2,22.8,6.7,12.6,13.9,12.9
5618.633,26.0,4.209,-1.276,2.90E-31,51.6,59,50.4,69.6,52.3,60.4,32.2,57.6,38.9,54.3,53.3,58.2,50.8,64.1,46,50.6,57.3,53.5
5636.696,26.0,3.64,-2.56,5.19E-32,20.0,27.1,17.9,31.3,18.3,27.4,11.6,29.1,10.9,21.7,17.3,20.3,18.3,27.1,14,21.2,22.8,25.3
5638.262,26.0,4.22,-0.81,2.88E-31,84.5,88.5,78.2,103.2,77.4,91.7,58.2,92.1,65.2,79.9,84.1,80.4,76.1,91.3,68,81.6,86.9,82.1
5649.987,26.0,5.0995,-0.8,2.77E-31,37.9,47.3,38.1,56.2,47.2,45.8,21.5,42.4,22.3,35.6,44.8,33,24.7,37.9,22.6,31.7,32.3,35.8
5651.469,26.0,4.473,-1.75,4.83E-31,20.1,30.2,20.0,35.9,20.3,29.6,8.1,26.3,11,21.1,17.5,42.6,18.9,26.3,15.7,20.7,22.7,26.7
5661.348,26.0,4.2843,-1.756,3.24E-31,26.4,29.8,24.0,38.4,21.5,30.4,12.7,24.4,15,26.5,24.6,43.1,21.1,32.1,18.2,24.4,28.7,28
5679.023,26.0,4.652,-0.75,8.13E-31,64.8,71.8,61.3,78.8,58.8,76,43.2,69.5,46.4,63.3,62.6,66.3,52.1,74.9,48.8,60.3,65.1,65.4
5696.089,26.0,4.548,-1.72,5.78E-31,13.0,19.4,15.1,25.9,14.5,18,5.9,16.6,7.6,15.9,14.1,15,13.2,18.9,12.5,12.6,19.2,15.2
5701.544,26.0,2.559,-2.216,4.95E-32,90.6,89.8,87.1,107.9,87.1,96.9,69,95.5,72.1,88.7,86.3,88.2,76.6,94.8,74.8,89.8,89,91.8
5705.464,26.0,4.301,-1.355,3.02E-31,41.0,49.4,40.1,58.7,35.3,50.7,23.4,54.9,26.3,42.2,39.5,22.3,34.2,52.1,35.7,40.2,45,47.2
5855.076,26.0,4.6075,-1.478,5.74E-31,23.5,33.6,24.5,40.5,28.2,32.2,13,33.2,13.2,25.0,26.5,28.2,17.2,36,20.7,23.4,30.5,27.8
5905.672,26.0,4.652,-0.69,6.23E-31,61.2,68.2,62.4,79.6,59.1,64.7,44.3,69.1,45.2,60.5,64.7,64.3,54.7,69.3,51.9,57.1,61.7,63.7
5916.247,26.0,2.453,-2.936,4.29E-32,56.1,63.1,59.5,72.9,53,68.2,37.7,63.8,43.3,56.2,55.9,58.7,51.3,63.5,51.3,55.3,60.4,58.7
5927.789,26.0,4.652,-1.04,6.07E-31,48.0,51.6,42.5,57.3,42.6,52.7,27.2,53.1,30.2,44.4,43.6,50.9,43.2,56.1,35.6,47.1,50.5,48
5934.655,26.0,3.928,-1.07,5.69E-31,84.0,89.1,79.2,95.7,74.6,90.6,57.7,89.5,62.3,76.6,84,84.3,69.3,88.6,66.2,81.5,83.8,82.1
5956.694,26.0,0.8589,-4.605,1.55E-32,55.6,61.4,52.4,75.4,47.9,63.3,36.9,65.7,41.4,56.5,51.1,55.3,44.2,66.6,47.7,55.6,58,61
5987.065,26.0,4.795,-0.212,1.55E-32,73.3,78.3,71.0,97.9,74.2,77.3,47.8,77.0,52.5,72.9,76.3,80.3,62.3,83,59.2,66.5,70.8,77.7
6003.012,26.0,3.881,-1.06,4.83E-31,89.2,97,86.8,109.5,86.3,97.6,62.3,101.5,70.4,91.0,93.2,90.6,80.2,97.8,70,85.4,91.2,86.2
6005.541,26.0,2.588,-3.43,2.80E+00,24.6,29.9,27.7,39.1,18.2,36.7,11.4,37.0,14.4,27.4,23.8,29.7,20,33.2,21.4,25.1,31.8,28.3
6024.058,26.0,4.548,-0.02,3.88E-31,115.2,121.6,109.8,140,118.4,126.1,83.9,124.2,89.9,115.5,117,115.8,102.6,131.8,96.9,110.9,118.3,113.7
6027.05,26.0,4.0758,-1.09,2.80E+00,68.0,73,65.6,82.4,67.3,75.8,47.6,76.0,52.2,65.8,72,71.5,58,72.3,57.5,65.8,71.1,70.8
6056.005,26.0,4.733,-0.45,6.79E-31,80.0,84.9,75.1,97.5,71.5,94.5,56,83.8,56.9,76.0,81.3,77.9,67.8,86.9,63.8,77.5,78.9,76
6065.482,26.0,2.6085,-1.53,4.71E-32,122.6,130.4,120.1,146.9,121.4,138,98.9,135.7,101.8,122.4,127.7,130.4,111.9,133.2,101.1,118.6,126.8,122.4
6079.009,26.0,4.652,-1.1,5.13E-31,50.6,56.8,44.5,65.7,49,60.2,28.8,55.7,33.4,48.3,51.4,50.8,38.6,57.6,35.6,47.5,50.1,51.2
6082.711,26.0,2.223,-3.573,3.27E-32,35.5,47.1,37.2,56.3,39.5,52.2,20.4,47.3,25.2,39.1,36.9,37.1,24.6,38.5,25.1,34.7,36.1,36.5
6093.644,26.0,4.607,-1.3,4.41E-31,32.1,41.5,31.4,49.4,26.4,43.8,19.4,44.1,19.9,30.9,33.3,38.8,28.3,43.8,23.4,31.7,32.1,37
6096.665,26.0,3.9841,-1.81,5.75E-31,39.5,52.3,38.5,59,33.4,51.6,22.1,51.6,25.3,39.2,36.9,44.7,34.1,48.3,32.5,39.4,43.2,44.9
6151.618,26.0,2.1759,-3.299,2.55E-32,52.1,60.5,51.1,67.1,51.5,65,34.2,61.0,38.6,51.9,49.1,58.2,42.8,60.6,42.9,52.1,57.7,56.5
6157.728,26.0,4.076,-1.22,2.80E+00,64.5,70,61.2,76.7,60.1,73.6,45.1,73.9,48.9,64.8,65.1,65.2,58,69.7,51.6,62.9,66.9,68.6
6165.36,26.0,4.1426,-1.46,2.80E+00,47.0,54.7,45.2,60.3,43.1,57.3,27.9,58.9,32.2,46.6,48.8,51,42.2,61.5,36.7,45.9,50.4,53.9
6173.335,26.0,2.223,-2.88,2.65E-32,71.3,78.1,68.4,88.4,65.7,80.9,53,80.9,57.7,72.0,74.9,76,65.1,81,60.6,72,74.5,71.9
6187.99,26.0,3.943,-1.67,4.90E-31,50.5,58.4,51.6,67.9,43.3,60.9,29.8,61.5,33.7,49.6,50.4,56.5,40.7,62.4,39.2,51.4,55.1,56.5
6200.313,26.0,2.6085,-2.437,4.58E-32,75.1,81.5,71.0,94.3,75.4,88.4,57.3,81.3,61.3,77.4,77.5,78.6,69,87.7,64,76.6,80.4,79
6213.43,26.0,2.2227,-2.52,2.62E-32,86.7,94.5,84.6,104.9,84.6,98.6,69.7,96.9,72,86.7,89.6,88.5,74.7,96,75.5,86.1,90.2,88.4
6219.281,26.0,2.198,-2.433,2.58E-32,91.8,102.9,91.3,114,92.4,105.9,74.6,102.8,77.9,92.0,98.5,100.9,88.9,102.9,81.1,91.1,98.2,89.8
6226.736,26.0,3.883,-2.1,4.15E-31,30.2,38.3,30.1,47.7,26.6,41.6,17.6,37.0,18.9,28.1,31,36.2,24.7,40.3,22.6,32.5,37.3,36
6240.646,26.0,2.2227,-3.233,3.14E-32,50.8,59.2,50.2,67.7,54.6,63.8,33.4,59.3,37.8,53.3,50.3,56.2,38.6,55.1,38.5,50.3,51.7,53.2
6252.555,26.0,2.404,-1.687,3.84E-32,121.8,134.3,121.3,150,123.4,140.5,100.7,137.7,105.1,125.7,123.2,132.5,114.7,141.2,108.4,122.1,128.8,130.6
6265.134,26.0,2.1759,-2.55,2.48E-32,90.1,97.4,87.5,110.2,86.2,97.8,71.5,100.2,74.4,88.4,88.5,94.1,80.8,100,77,90.2,91.5,92.5
6270.225,26.0,2.858,-2.54,4.58E-32,54.5,65.2,55.2,72.3,56.5,68.6,37.4,66.8,39.6,54.5,53.9,60.7,42.3,61,44.8,53.5,54.2,52.6
6271.279,26.0,3.332,-2.703,2.78E-31,26.8,38.2,25.8,42.8,21.7,36.8,14.8,36.6,15,27.4,26.2,26.8,18.2,35.3,18.7,23.4,30.7,26.5
6380.743,26.0,4.186,-1.376,2.80E+00,54.8,63,54.2,71.5,52.6,64,36.3,63.4,39.4,54.0,53.9,59.5,49.7,62.1,43.3,56.8,58.1,58.1
6392.539,26.0,2.279,-4.03,3.38E-32,17.8,24.1,18.1,32.3,12.7,27.7,9.1,22.7,12.6,20.2,19.3,20.5,14.3,28.4,14.9,21.9,22.1,23.6
6430.846,26.0,2.1759,-2.006,2.42E-32,116.2,126.2,115.1,144,118.1,130,94,125.1,98.9,116.4,122,122.3,106.5,129.9,101.5,116.3,118.6,122.6
6498.939,26.0,0.9581,-4.699,1.53E-32,48.0,58.9,46.2,67.8,47.8,63.4,31.9,58.9,35.1,49.1,44.5,51.6,42.7,57.4,37.5,49.6,50.4,52.9
6593.871,26.0,2.4326,-2.422,3.69E-32,88.0,96.5,86.2,110,86.2,101.1,69,100.3,73.2,87.4,89.1,94.4,78.3,96.6,79.2,87,93.9,91
6597.561,26.0,4.795,-0.98,4.76E-31,48.8,52.5,47.3,68.2,45.2,56.6,28.9,52.0,31.5,45.5,49.3,53.3,40.9,57,33.4,44.2,49.8,51.5
6625.022,26.0,1.011,-5.336,2.80E+00,18.5,25.1,17.6,38,14.3,30.8,9.8,22.8,10.2,22.9,18.1,24.3,10.3,30.3,14.8,18.1,22.3,22.9
6677.987,26.0,2.692,-1.418,3.46E-32,130.0,136.2,126.9,162.8,129.8,149,103,143.7,109.2,128.0,136,138.5,120.1,146.1,115.4,130.5,139.5,136.2
6703.567,26.0,2.7585,-3.023,3.66E-32,40.1,48.4,36.1,54.1,36.3,50.4,24.6,48.2,27.1,39.8,38.1,42.5,30.3,47,30.1,41.4,44.2,43.7
6705.102,26.0,4.607,-0.98,2.80E+00,47.6,54.5,49.6,67.2,45.4,60,28.4,55.4,32.6,48.7,49.5,53.8,42.1,59.1,40.4,49.9,54,51.3
6710.319,26.0,1.485,-4.88,2.01E-32,17.2,23.3,14.4,31.3,12,24.8,10.3,27.4,11,16.2,12.4,18.8,16.8,24.7,13.6,19,21.2,20.9
6713.745,26.0,4.795,-1.4,4.30E-31,22.9,30.6,23.2,34.2,18,29,20.1,35.1,12,24.0,26.3,27,19.2,27.7,19.8,21.9,27.1,25.3
6725.357,26.0,4.103,-2.19,4.82E-31,18.1,25.3,18.6,33.1,15,25.2,9.4,26.0,9.7,18.5,20.4,20.7,15.6,30.2,14.5,18.4,24.8,22.5
6726.667,26.0,4.607,-1.03,4.82E-31,48.5,58.7,50.4,66,47.2,58.9,29.2,58.7,32.6,47.6,51.8,54.4,45.8,57.9,36.2,48.1,52.5,54.8
6733.151,26.0,4.638,-1.47,3.41E-31,26.5,36.9,24.5,42.9,24.2,38.7,15.1,31.3,16.5,27.1,29.5,32.8,20.3,32.5,19.7,31.1,33.9,32.6
6739.522,26.0,1.557,-4.79,2.10E-32,12.4,21.3,12.4,25.2,10.2,22.8,9.8,16.7,7.9,13.9,8.6,16.3,11.4,19.2,10.6,13.6,17.8,15.4
6750.152,26.0,2.4241,-2.621,4.11E-32,77.7,85,75.9,97.6,72.8,90.9,60.3,85.8,64.8,77.1,78.3,81.5,67.2,86.1,66.8,80.8,83.2,83.5
6752.707,26.0,4.638,-1.204,3.37E-31,37.4,46.8,36.3,56.5,35.4,50,20.4,48.6,24.6,36.7,42.8,43,30.2,45.8,27.4,38,41.2,39.5
6793.259,26.0,4.076,-2.326,2.80E+00,12.3,20.6,15.4,26.4,9.7,24.7,7.1,18.8,7,13.6,12.8,14.1,8.7,16.9,12.3,12.3,12.4,11.5
6806.845,26.0,2.727,-3.11,3.46E-32,35.8,45.7,35.2,52.9,32.7,44.3,20.9,47.0,23.6,38.3,33.8,42,35.7,45.2,29.6,38.9,42.1,42.6
6810.263,26.0,4.607,-0.986,4.50E-31,52.2,60.7,50.0,70.2,49,63.2,31.4,58.6,35.8,52.3,55.8,59.7,49.3,62.4,40.5,52.2,57.5,58.1
6837.006,26.0,4.593,-1.687,2.46E-32,18.5,23.3,19.7,29,16.9,25.9,8.6,21.5,10.7,19.5,19.2,19.6,18.1,29.1,16.5,18.7,19.7,20.1
6839.83,26.0,2.559,-3.35,3.95E-32,32.0,39.5,32.5,53.6,26.7,42.4,18.3,39.4,21.6,31.5,28.8,35.4,24.7,42.6,26.1,35.3,35.2,34.6
6843.656,26.0,4.548,-0.86,2.94E-31,64.7,72.3,61.5,81.8,58.2,73.4,41.7,72.3,47.4,58.6,64.3,68.2,56.7,72.2,48.4,64.6,70,68.6
6858.15,26.0,4.607,-0.93,3.24E-31,54.0,63.8,51.4,70.9,51.3,62.8,35.4,62.3,37.6,55.7,57,60.3,46.7,62,42.8,58.8,58.9,55.2
5197.577,26.1,3.2306,-2.22,8.69E-33,81.2,93.6,84.2,93.9,83.7,81.6,71.4,78.9,71.6,86.2,103.6,84.4,72.9,83,71.3,76.8,76.3,80
5234.625,26.1,3.2215,-2.18,8.69E-33,88.1,89.9,86.2,90.6,92.1,86.7,73.5,91.2,74,80.1,95.9,90.7,84.6,87.8,72.8,81.4,89.5,81.2
5264.812,26.1,3.2304,-3.13,9.43E-33,46.3,48.6,47.6,51.9,30.1,45.5,37.9,47.1,33.4,41.7,50.5,42.4,44.5,45.9,39.8,44.1,48,45.1
5325.553,26.1,3.2215,-3.16,8.57E-33,44.3,43.4,46.2,48.4,46.3,45.3,32.4,42.8,30.5,40.8,48.9,41,38.1,44.8,31.3,39.1,39.4,42.1
5414.073,26.1,3.2215,-3.58,9.30E-33,27.8,34,27.0,30.7,32.5,28.3,18.6,31.6,18.1,30.4,32.3,31.7,23.6,30.4,21.6,29.1,27.7,30
5425.257,26.1,3.1996,-3.22,8.45E-33,46.0,52.3,46.3,50.2,45.3,43.6,31.4,41.6,29.5,44.0,52.1,48.3,38.2,45,33.2,41.8,45,50.2
6084.111,26.1,3.1996,-3.79,7.87E-33,21.3,29.8,23.3,33.8,22.1,25.3,16,22.3,13.9,21.5,24.5,26.9,22.6,22.4,15.6,21.5,21.5,25.3
6247.557,26.1,3.8918,-2.3,9.43E-33,55.5,60.2,54.9,62.3,67.8,54.9,44.7,60.0,41.4,52.7,71.9,51.3,55,56.4,50.3,52.4,49.9,50.4
6369.462,26.1,2.8912,-4.11,7.42E-33,21.7,25.9,20.3,24,19.7,21.8,13.7,24.1,12.3,20.2,27.6,24.1,22.4,23.2,19.3,18.5,20.1,21.9
6416.919,26.1,3.8918,-2.64,9.30E-33,42.8,49.5,44.6,51,46,45,29,45.3,29,39.2,55.3,42.5,55.4,47.5,33.5,40.4,42.2,42.2
6432.68,26.1,2.8912,-3.57,7.42E-33,45.4,48.7,41.1,53.1,48.2,43.4,32.3,46.9,30.4,39.8,52.7,44.7,42.2,47.5,36.9,45.6,44.3,42.4
6456.383,26.1,3.9036,-2.05,9.30E-33,65.0,69.9,65.4,71.1,70,61.7,52,66.4,50.6,65.4,73.3,66.8,64,65.3,53.1,62.4,64.7,63
5052.167,6.0,7.685,-1.24,2.80E+00,38.2,54.1,30.3,40,33,27.6,24.4,30.8,25.5,20.0,37.6,33.4,24.5,18.5,25.5,32.8,17.4,25.8
5380.337,6.0,7.685,-1.57,2.80E+00,23.0,27,20.9,28.6,21.4,17,15.6,14.5,15,17.0,20.8,24.5,16.8,18.6,14.9,16.5,15.4,20.2
6587.61,6.0,8.537,-1.05,2.80E+00,14.1,17.5,14.6,18.8,15.1,10.8,11.9,12.4,9.8,8.7,14.1,13.2,14.4,7.1,11.4,9.7,10.1,10.6
7111.47,6.0,8.64,-1.07,2.91E-30,10.9,12.9,9.8,20,12.5,5.1,6,6.2,5.7,5.2,10.8,6.7,7.3,4.9,9.8,8.8,9.1,10.7
7113.179,6.0,8.647,-0.76,2.97E-30,29.3,29.7,23.5,37,25.3,26.4,17.6,14.0,16.8,18.0,30,24.1,15.2,15.5,19.4,17.9,22.8,27.6
7771.944,8.0,9.146,0.37,8.41E-32,75.3,75.2,75.0,80.2,79.5,69.6,72.3,70.6,67.4,60.0,90.5,67.4,69.3,63.9,67.4,66.2,65,71.6
7774.166,8.0,9.146,0.22,8.41E-32,65.1,66.7,65.5,70.3,67.6,51.2,65.5,61.3,59.1,55.3,79.3,59.3,58.1,54.7,55.4,58.3,58.6,62.5
7775.388,8.0,9.146,0,8.41E-32,51.7,52.5,51.1,55.2,55.8,40.8,51.6,51.0,47.6,40.3,63.1,47.7,44.8,45.6,48.9,46.1,44.3,50.9
4751.822,11.0,2.1044,-2.078,2.80E+00,13.0,22,12.9,27.9,7.7,20,6.4,14.3,8.1,11.8,6.1,13.3,32.4,9.9,6.1,44.7,13.9,14.1
5148.838,11.0,2.1023,-2.044,2.80E+00,13.5,14.1,10.5,31.2,14.1,24.8,10.5,23.8,7,10.0,5.6,13.3,7.9,16.7,6.2,17.6,18.6,13.2
6154.225,11.0,2.1023,-1.547,2.80E+00,40.5,51.6,37.4,76,34.8,54.8,22.8,47.9,26.7,33.6,28.6,40.6,30.2,38.2,23.4,41.5,43.9,52
6160.747,11.0,2.1044,-1.246,2.80E+00,62.7,65.6,58.1,79.2,53.3,70.6,39.2,65.4,41.5,48.8,41.5,61.2,40.3,55.1,39.6,59.9,63.3,65.7
4571.095,12.0,0,-5.623,2.80E+00,110.5,119.4,104.8,135.1,105,127,104.7,120.9,105.9,109.3,105.1,112.9,96.5,115.1,108.8,116,115.8,117.7
4730.04,12.0,4.34,-2.389,2.80E+00,69.2,70.9,66.7,77.5,56.3,82.1,59.1,79.8,58.9,66.8,62.6,70.9,49.8,70.4,65,76.9,73.9,77.8
5711.088,12.0,4.345,-1.729,2.80E+00,111.6,118.2,107.5,130.4,105.4,121,98.6,117.5,107.3,111.4,105.9,117.8,94.1,114.1,104.9,113,116.2,119.5
6319.236,12.0,5.108,-2.165,2.80E+00,38.1,46.3,39.6,53.6,39.2,49.6,28,45.7,29.1,36.1,35,37,29,19.2,30.8,41.2,24.6,44.8
6696.018,13.0,3.143,-1.481,2.80E+00,42.0,52,42.2,65,47.2,57.8,31.5,53.3,33.9,42.4,40.5,45.2,28,30.7,42,37.1,33.4,51.5
6698.667,13.0,3.143,-1.782,2.80E+00,22.4,32,23.0,37.8,17.4,35.7,15,28.6,19.5,24.8,20.8,29,14.2,29.3,23.3,27.8,28.7,31.4
7835.309,13.0,4.021,-0.68,2.80E+00,51.3,58.8,44.4,74.8,44.1,65.3,39.4,53.0,35.8,48.4,52.6,53.2,31.9,45.5,43,47.5,50.5,56.4
7836.134,13.0,4.021,-0.45,2.80E+00,72.3,75.6,61.0,92.1,53.2,76.5,47.8,68.2,48.1,61.1,68,70.7,42.5,61.8,55,63.1,62.7,72.7
8772.866,13.0,4.0215,-0.38,9.71E-30,88.2,95,80.9,109.8,84.4,97.9,54.9,93.2,74.7,90.2,85.9,90.2,66.2,87.2,69.3,84.7,84.3,94
8773.896,13.0,4.0216,-0.22,9.71E-30,102.3,99,100.1,128.3,101.3,110.3,76.9,113.0,86.1,108.3,111.2,95.3,71.7,92.6,92.1,93.6,97.9,103.5
5488.983,14.0,5.614,-1.69,2.80E+00,23.6,28.5,22.7,38.1,22.7,26.8,14.7,21.8,16.4,20.7,22.8,23.2,17,21.6,13.8,18.7,18.4,22.9
5517.54,14.0,5.08,-2.496,2.80E+00,16.2,21.7,17.7,27.1,15.4,20,9.7,17.4,11.7,17.0,18.7,14.3,11.2,16.3,10.4,17.5,19,17.5
5645.611,14.0,4.929,-2.04,2.80E+00,41.5,49.4,41.0,58.6,47.1,63,28.2,62.0,33.3,40.7,51.6,43.1,28.8,25.3,33.3,32.3,27.3,32.6
5665.554,14.0,4.92,-1.94,2.80E+00,43.9,53.1,41.2,62.6,39.7,51.1,33.3,54.5,33.6,44.4,43.3,49.1,36.2,46.6,34.6,44.3,51.9,49.5
5684.484,14.0,4.953,-1.55,2.80E+00,64.7,74.3,65.6,82.6,60,75.4,51.3,72.7,53.6,68.5,71,68,52.4,51.8,45.2,54,54.1,55.9
5690.425,14.0,4.929,-1.77,2.80E+00,51.5,60.6,49.6,69.7,47.9,61.6,39.5,59.3,42,49.1,51.9,57,42.8,55.2,44.5,56.8,56.4,54.6
5701.104,14.0,4.93,-1.95,2.80E+00,40.9,49.6,40.5,62.8,42.8,46.7,33.8,43.5,30.9,40.6,41,43.2,30.3,41,34.9,44.8,44,41.6
5793.073,14.0,4.929,-1.96,2.80E+00,48.6,54.2,47.1,62.4,46.1,50.9,34.2,50.2,35.4,45.9,50.2,49.7,37.9,46.5,38.5,45.5,51.1,46.3
6125.021,14.0,5.614,-1.5,2.80E+00,34.3,42.5,32.5,51,33.8,40.4,23.4,42.5,25,33.3,40.8,36.8,26.9,35.1,27.6,36.5,39.1,38.5
6145.015,14.0,5.616,-1.41,2.80E+00,44.5,48.6,39.9,59.9,38.9,49.6,28.4,46.4,30,40.2,47.9,45.4,32.9,43.9,31.1,41.9,45.5,41.9
6243.823,14.0,5.616,-1.27,2.80E+00,48.8,52.7,48.8,68.5,47.7,62.2,35.5,56.7,38.7,48.9,52.2,49.8,41,47.1,33.5,43.3,52.6,45.5
6244.476,14.0,5.616,-1.32,2.80E+00,46.9,56.9,46.9,68.5,50.3,60.4,33.3,52.7,36.3,46.6,53.3,48.1,41.7,46.7,37.7,44.2,50.8,48.8
6721.848,14.0,5.862,-1.12,2.80E+00,46.8,57.2,45.2,69.9,47.4,59.6,34.9,54.4,34,45.0,48.7,51,36.8,48.2,39.1,44.5,55.8,56.5
6741.63,14.0,5.984,-1.65,2.80E+00,18.0,23.8,18.4,30.3,16.8,25.7,12,23.0,12.1,17.8,23.1,21.7,13.7,19.9,13.1,15.8,18.9,20.8
6046,16.0,7.868,-0.15,2.80E+00,21.0,31.1,21.1,28.1,15.2,21,15.7,15.1,11.6,20.5,18.6,21.3,14.3,20.2,14,16.5,21.2,22
6052.656,16.0,7.87,-0.4,2.80E+00,15.0,19.6,14.0,21,22,14.5,8.4,6.4,6.3,9.1,15.4,9.4,7.9,8.5,6.8,17,14.5,22.1
6743.54,16.0,7.866,-0.6,2.80E+00,10.5,12.8,6.4,11.8,17.2,8,4.8,8.0,4.9,8.2,12.7,5.3,4.2,3.2,4.5,22.1,7,6.6
6757.153,16.0,7.87,-0.15,2.80E+00,18.3,18.3,19.0,24.2,17.5,19,13.4,27.0,12.3,13.5,22.5,15.8,13.9,18.9,9.8,18,18.3,19.9
8693.93,16.0,7.87,-0.44,1.51E-30,14.4,20.4,16.4,18.2,16.3,12.1,9.2,16.8,7,10.3,16.8,18.1,9.6,17.3,7.2,6.5,14.4,11.8
8694.62,16.0,7.87,0.1,1.51E-30,39.7,29.4,33.3,40,43.3,36.6,22.1,28.7,18.7,20.2,39.6,34.3,36.3,40,16.3,23,38.9,25.3
7698.974,19.0,0,-0.168,1.04E-31,166.0,171.8,161.7,194.4,173.9,178.1,152.1,175.2,179.6,163.7,173.4,169,149.6,169,154.8,167.8,173.3,170
5260.387,20.0,2.521,-1.719,7.27E-32,35.3,43.3,35.9,49.1,29.5,45.9,22.6,38.6,26.3,39.2,34.3,39.2,22.8,38.5,28.7,39.1,39.9,35.7
5512.98,20.0,2.933,-0.464,2.80E+00,93.0,100.1,90.6,117.8,95,102.5,75.7,99.2,75.6,93.1,100.7,93.1,75.2,94.6,82.1,93.6,94.7,91.9
5581.965,20.0,2.5229,-0.555,6.40E-32,100.8,108.3,94.5,118.2,103.4,112,84,106.1,88.9,100.0,108.3,99.7,89.3,103.9,90,101,105.8,98.6
5590.114,20.0,2.521,-0.571,6.36E-32,97.8,100.9,93.6,116.6,104.5,103.7,82.2,106.7,85,99.0,108.3,98.5,87.3,90.2,86.7,100.7,102.5,85.6
5867.562,20.0,2.933,-1.57,2.80E+00,26.0,31.6,26.7,43.4,26.3,35.6,15.9,33.0,18.6,27.5,30.4,29.2,17.8,29.3,20.3,30.5,29.4,30.2
6166.439,20.0,2.521,-1.142,5.95E-31,73.7,81.5,73.1,95.6,76.2,85.3,58.6,90.8,61.4,76.5,75.1,78.8,63,82.9,68.2,80.4,79,77.5
6169.042,20.0,2.523,-0.797,5.95E-31,97.3,104.3,95.0,117.5,104,112.7,81.7,110.0,84.6,96.5,103.4,102,84.8,96.9,87.5,100.3,96.7,94.2
6455.598,20.0,2.523,-1.34,5.09E-32,58.1,71.2,58.1,80.4,53.5,70.2,47.3,70.1,49.7,61.9,63.2,63.8,50.2,66.2,52,66,67.4,66
6471.662,20.0,2.525,-0.686,5.09E-32,93.9,104,92.2,118,97.7,105,82.8,104.4,86.4,96.8,104.5,100,85.2,103.9,90.2,100.5,95.4,99.7
6499.65,20.0,2.523,-0.818,5.05E-32,89.0,96.6,86.6,111,99.3,101.6,77.2,99.8,79.6,88.9,95.7,95.3,79,97.5,83.4,90.1,95.8,97.1
4743.821,21.0,1.4478,0.35,5.97E-32,8.9,12.7,8.5,17.8,11.3,15.7,7.5,14.6,7.7,11.0,9.4,11.3,7.7,13.8,8.4,10.1,14.3,14.7
5081.57,21.0,1.4478,0.3,2.80E+00,14.4,15.5,11.0,16.4,11.2,17,7,13.0,9,10.1,14,10.4,3.9,7.1,14.2,12.5,11.1,6.4
5520.497,21.0,1.8649,0.55,2.80E+00,14.1,11,11.8,13.9,9.1,17.2,5.1,17.2,7.8,9.5,13.8,10.8,7,10.6,6.8,10.7,10.2,13.5
5671.821,21.0,1.4478,0.55,2.80E+00,18.2,26.7,18.3,32.9,14.9,28,10.9,27.7,12.1,20.4,21.6,16.1,9.6,15.5,14.1,18.4,17.7,17.5
5526.82,21.1,1.77,0.14,2.80E+00,79.6,84.7,77.7,91.7,81.3,82.7,76,80.8,74.8,76.6,86.8,74.7,75.1,78.5,78.5,79.9,82.2,79.9
5657.87,21.1,1.507,-0.3,2.80E+00,73.0,77.1,73.5,81.4,78,74.6,65,70.5,62.4,65.7,79.1,66.7,66.2,70.1,67.5,70.8,69,76.3
5684.19,21.1,1.507,-0.95,2.80E+00,41.8,51.4,43.8,51.7,38.9,45.8,38,46.8,35.6,44.4,41.3,41,39.5,24.3,41,53.8,25.1,30.4
6245.63,21.1,1.507,-1.03,2.80E+00,36.0,42,34.0,44.4,35.2,40.8,34.9,39.5,32.1,34.2,37.8,36.6,29.8,33.8,36.7,38.3,35,36.9
6279.76,21.1,1.5,-1.2,2.80E+00,34.7,39.8,37.1,41.5,43.9,38.1,28,30.9,55,32.0,40.3,38.7,28.4,46.7,42.3,47.2,37.6,56.3
6320.843,21.1,1.5,-1.85,2.80E+00,9.3,13.2,10.3,14.8,6.5,8.2,7.9,10.9,7.2,10.5,8.5,8.9,12.2,7.6,11,9.8,10.1,7.9
6604.578,21.1,1.3569,-1.15,2.80E+00,38.2,49.4,36.1,52.6,39.5,48.1,33.4,40.2,32.5,39.6,44.5,40.9,33.9,41.3,35.2,43.7,40.5,45
4465.802,22.0,1.7393,-0.163,3.98E-32,37.8,48.3,38.1,56.5,31.5,51.1,33.9,48.4,35.1,44.1,41.3,42.4,31.2,44.9,38.9,43.7,45.1,47.7
4555.485,22.0,0.8484,-0.488,4.42E-32,67.4,75.4,63.3,77.4,59.9,75.1,60.1,73.9,62.4,68.9,61.8,67.5,57.2,69.4,66.5,71.8,69.7,73.2
4758.12,22.0,2.2492,0.425,3.84E-32,42.0,50.9,42.3,59.7,39.3,51.6,36.5,51.4,39.8,48.2,43.7,48.6,36.3,48.3,41.7,49,49.6,52.4
4759.272,22.0,2.2555,0.514,3.86E-32,46.8,55.9,45.9,62,41,59.1,41.4,59.9,43.9,48.0,44.9,52.9,36.9,54.1,47.2,47.2,52.9,55.9
4820.41,22.0,1.5024,-0.439,3.78E-32,44.1,55.7,42.9,63,39.2,58.5,37.9,53.4,41,51.0,47.1,49.4,37.8,52.4,44.5,52.1,52.5,53.9
4913.616,22.0,1.8731,0.161,3.86E-32,53.9,72.1,50.7,68,45.6,61.6,43.9,59.0,42,56.9,58.5,55.6,42.1,54.3,52.3,58.7,57.8,60.6
5022.871,22.0,0.8258,-0.434,3.58E-32,77.6,81.5,74.7,91.7,75.3,84.3,64.4,88.5,70,76.3,71.3,76.7,66.2,75.9,68.3,77.5,68.9,76.1
5113.448,22.0,1.443,-0.783,3.06E-32,32.6,42.3,27.7,47.5,26.2,40.5,24.8,43.0,25.7,35.1,29.8,34.5,35.1,38.2,32,34.6,27.1,39.1
5147.479,22.0,0,-2.012,2.08E-32,38.2,39.8,39.7,45.9,29,57,32.1,44.1,35.2,38.8,26.4,34,21.4,36.3,37.8,35.4,40.2,40.4
5219.7,22.0,0.021,-2.292,2.08E-32,32.4,37.8,33.2,54.9,27.7,42.1,23.4,45.7,27.1,35.9,32.5,35.6,18.9,38.4,28.5,32,36.5,42.1
5295.774,22.0,1.0665,-1.633,2.58E-32,14.2,21.7,12.6,30.9,11.5,20.3,12.1,18.6,13.4,17.9,8.2,16,9.9,20.1,12.2,16.6,19.9,24.6
5490.15,22.0,1.46,-0.933,5.41E-32,24.6,29.7,21.1,40,20.3,39.2,20.8,34.0,21.8,27.9,19.9,26.8,18.1,29,25.1,23.6,24.4,28.7
5739.464,22.0,2.249,-0.6,3.86E-32,11.2,15.9,7.1,19.2,11.9,15.7,7.6,15.5,6.9,11.4,6.1,12.6,9.1,11.4,13.2,13,11.7,15.4
5866.452,22.0,1.066,-0.84,2.16E-32,50.0,63.8,52.4,76.6,48.6,68.4,42.2,64.1,47.9,57.0,50.9,57,38.9,62.5,50,60.2,59,61.9
6091.174,22.0,2.2673,-0.423,3.89E-32,18.7,24.4,16.1,29.4,13.7,26.6,13.4,25.5,14.1,18.7,16.3,20,10.7,23.5,15.8,20.7,22.5,22.9
6126.217,22.0,1.066,-1.424,2.06E-32,22.8,31,23.9,44.1,22.1,36,19,32.3,21.7,29.4,22.7,27.2,17.5,31.5,24.7,30.4,30,33.8
6258.104,22.0,1.443,-0.355,4.81E-32,53.3,64,52.3,72.4,51.8,69.1,46.2,62.9,48.3,56.4,51.1,59.5,42.9,61.4,54.8,60.8,56.8,62.9
6261.101,22.0,1.429,-0.479,4.68E-32,50.3,61.6,47.3,74.9,49.5,70.4,43.7,70.7,45.9,57.2,48.6,57,38.7,60.8,50.8,60.1,60.2,63.4
4470.857,22.1,1.1649,-2.06,2.80E+00,63.9,72.5,63.5,71.8,56.6,66.4,66.8,63.2,62.1,67.6,70.6,64.5,60.4,69.6,66.1,68.7,66.4,69
4544.028,22.1,1.2429,-2.53,2.80E+00,48.0,52.4,46.7,57,50.3,53.8,44.9,57.7,41.5,48.4,58.7,46.9,45.8,52.3,46.4,51.9,45,54.2
4583.408,22.1,1.165,-2.87,2.80E+00,31.8,37,29.2,37.4,30.7,34.7,32,31.5,30.2,30.2,25.4,30.4,29,31.4,33.6,34,32.1,36.1
4636.33,22.1,1.16,-3.152,2.80E+00,20.5,25.3,18.9,28.6,15.5,23.7,19.6,23.6,19.1,21.0,20,20.4,15.9,23.2,21,22.4,21.1,24.6
4657.212,22.1,1.243,-2.47,2.80E+00,50.4,52.8,50.3,54.3,40.4,52.3,50.5,49.7,47.6,49.7,56.4,46.5,48.4,49.1,52.1,51.1,46.3,53.3
4779.985,22.1,2.0477,-1.26,2.80E+00,67.0,76,65.4,78.2,69.9,72.4,64.8,71.4,62.8,65.7,78.5,65.9,63,69.3,66.4,69.2,70.2,72.1
4865.611,22.1,1.116,-2.81,2.80E+00,41.1,48.6,42.9,53.8,40.5,47.4,41.4,45.5,37.4,41.0,44.9,42.4,36,43.2,42.1,45.2,43.7,47.4
4874.014,22.1,3.095,-0.9,2.80E+00,34.7,40.7,35.4,40.6,34.8,40.6,35.6,38.2,33.4,34.5,38,34.5,32.7,16.1,38.7,38.9,36.1,39.7
4911.193,22.1,3.123,-0.537,2.80E+00,52.8,56.2,51.5,57.4,52.2,54.6,53.8,49.5,42.3,49.2,53.8,50.8,46.7,50.9,48.7,54.5,44.7,55.3
5211.54,22.1,2.59,-1.49,2.80E+00,34.2,44.8,32.7,38.6,24.2,34.1,36,38.4,32.3,33.3,34.8,38,35.6,33.4,34.6,34.5,34.5,36.9
5336.778,22.1,1.582,-1.63,2.80E+00,78.7,86,75.0,87.5,81.3,82.7,74.8,74.3,71.2,78.9,85.5,71.9,70.2,76.9,72.2,75,71.1,76.7
5381.015,22.1,1.565,-1.97,2.80E+00,65.7,74,63.3,82.6,69,70.8,60.7,65.0,55.7,61.9,72.9,61.4,52.8,64.5,63.2,61.1,55.3,64.5
5418.767,22.1,1.582,-2.11,2.80E+00,52.5,60.8,50.4,60.9,49.2,55.8,51.5,53.0,47.3,52.2,55.9,48,44.7,52.8,53.8,52.3,51.1,57.5
4875.486,23.0,0.04,-0.81,1.98E-32,45.5,59.2,43.2,72.5,31.9,65,33.5,57.6,39.4,52.8,39.5,53.3,31.2,53,40.5,56.6,58.8,59.8
5670.85,23.0,1.08,-0.42,3.58E-32,22.6,31.7,21.4,44.1,14.2,34.5,15.6,35.6,16.1,24.1,23.7,25.4,16.3,27.8,17.6,27.1,26.3,30
5727.046,23.0,1.081,-0.011,4.35E-32,42.6,55,36.8,74.1,29.9,65.4,27.5,51.8,32,48.1,39.8,47.9,26.9,49.4,37,49.9,51.4,50.6
6039.73,23.0,1.063,-0.65,3.98E-32,16.0,19.2,14.1,26.6,9.9,22,6.7,20.1,10.3,16.5,11.8,17.2,10.9,17,10.7,18.2,16.7,15.8
6081.44,23.0,1.051,-0.578,3.89E-32,17.5,22.6,17.0,32.3,15.9,34,4.8,20.3,11.9,19.4,14.8,16.2,13.8,20.7,12.7,19.5,16,17.3
6090.21,23.0,1.08,-0.062,3.98E-32,35.4,48.2,34.2,58.8,25.9,52.7,25.4,47.3,28.9,40.5,35.7,41.9,26.2,42.6,30.9,42,44.1,48.3
6119.528,23.0,1.064,-0.32,3.89E-32,23.7,33.7,25.3,46.5,24.4,42.6,18.2,39.6,20,26.5,21,30.5,18.4,30.1,21,31.3,20.8,21.2
6199.2,23.0,0.286,-1.28,1.96E-32,14.5,22.4,16.3,35.2,7.9,28.2,8.3,27.8,12.7,16.5,14.6,21.5,8.5,20.7,12.3,21.9,18.2,19
6251.82,23.0,0.286,-1.34,1.96E-32,17.2,22,13.1,37.4,10.6,29,11.2,22.1,11.8,20.4,16.8,19.8,7.4,22.1,11,24.1,21.3,23.9
4801.047,24.0,3.1216,-0.13,4.52E-32,48.4,58.1,48.1,66.2,53,60.6,32.9,58.5,37.6,49.6,50.3,53,39.2,57.8,38.5,52.9,54.9,57.9
4936.335,24.0,3.1128,-0.25,4.32E-32,46.5,60.8,50.5,62.5,45.9,54.6,28.2,50.6,35.6,46.0,54.2,50.9,34.3,54.9,37.1,60,55.2,56.2
5214.14,24.0,3.3694,-0.74,2.06E-32,19.6,23.6,20.0,32.3,12.8,27.2,10.8,29.1,9.5,19.2,20.6,23.1,16.7,24.9,10.6,19.8,26.1,27.7
5238.964,24.0,2.709,-1.27,5.19E-32,18.0,23.8,16.9,34.3,12.9,23.1,10.1,26.3,9.4,18.9,17.3,19.1,11.3,23.8,17.4,18.9,24.7,19.8
5247.566,24.0,0.96,-1.59,3.92E-32,83.7,86.2,81.6,98.2,72.1,87.8,64.2,89.9,67.4,84.5,89.7,84.2,68.6,82.3,71.2,84.9,85.4,84.1
5272.007,24.0,3.449,-0.42,3.15E-31,29.2,35.1,32.2,46.7,24.2,37.6,14.1,32.7,15.2,31.6,30.3,31.2,17.8,39.5,16.1,36.8,19.3,21.6
5287.2,24.0,3.438,-0.87,3.09E-31,15.8,17.2,13.5,23.5,9.8,18.4,5.7,20.8,8,9.9,15.3,19.6,7,15.7,7.2,15,15.6,16
5296.691,24.0,0.983,-1.36,3.92E-32,98.5,109.9,94.6,125.7,92.9,109.2,79.8,113.1,84.2,91.5,97.8,102.5,85.4,102,83.8,103.3,105.7,96.8
5300.744,24.0,0.982,-2.13,3.92E-32,64.0,66.1,54.9,83.1,60.2,77.8,42.4,75.3,48.3,66.2,60.5,64.9,50.4,66.5,46,65.9,62.5,58.1
5345.801,24.0,1.0036,-0.95,3.92E-32,131.3,138.9,120.0,146,121.3,139,96.7,141.5,102.8,124.8,126,131.2,105.8,130.6,100,127.5,118.4,134.5
5348.312,24.0,1.0036,-1.21,3.92E-32,107.0,117.1,102.2,132.4,107.5,117.7,85.6,117.8,88.6,102.2,109.3,105.4,88.9,110.2,86.2,106.1,106.8,103.3
5783.08,24.0,3.323,-0.43,8.02E-31,35.5,42.7,30.5,49.8,28.2,44.1,19.3,42.9,20.1,38.6,34.4,38.2,25.2,39.5,21.2,35.5,42.7,40
5783.87,24.0,3.3223,-0.295,7.98E-31,49.0,57.2,45.5,68.6,42.7,61.6,26.4,62.8,30.5,48.0,45.2,54.4,35.6,53.2,31.6,51.2,58,53.1
6661.08,24.0,4.1926,-0.19,4.67E-31,14.6,19.2,15.8,30.7,15.9,19.7,7.8,25.0,6.9,14.1,18.5,17.8,13.1,16.5,7.6,17.8,18,9.4
4588.199,24.1,4.071,-0.594,2.80E+00,73.0,75,72.7,80.1,78.5,71.1,62.9,72.2,59.1,68.6,84.2,71.5,68.5,74.1,60.1,70.6,71,73
4592.049,24.1,4.073,-1.252,2.80E+00,48.9,50.9,48.3,59.2,52.7,49.3,35.3,51.0,35,47.2,59.5,48,41.3,47.8,35.5,46.9,50.2,49.1
5237.328,24.1,4.073,-1.087,2.80E+00,58.7,61.5,57.4,65.2,60,62.2,43.3,67.0,40.4,57.3,62,55.6,48.1,57.6,42.1,54.9,59.2,52.2
5246.767,24.1,3.714,-2.436,2.80E+00,19.4,23.3,16.8,20.9,20.4,26.8,12.6,23.5,12,19.4,32.1,17.9,8.6,14.2,7.8,9.4,15.9,8.2
5305.87,24.1,3.827,-1.97,2.80E+00,28.6,29.2,25.6,35.2,33.2,25,17.1,30.5,16.3,26.4,46.4,29.4,26.1,29.2,19.2,27.9,27.5,27.3
5308.41,24.1,4.0712,-1.846,2.80E+00,27.0,30,25.2,35.7,35.8,31.2,17.3,37.8,18,27.3,36.5,28.6,23.9,30.1,18.2,30.2,32.6,24.9
5502.067,24.1,4.168,-2.049,2.80E+00,22.2,27.8,22.2,30.3,22.5,30,15.2,35.8,13.2,20.4,35.5,22.6,19.5,24.1,13.4,22.4,22.1,16.5
5004.891,25.0,2.9197,-1.63,3.14E-32,13.1,15.2,10.3,22.2,11.3,21.2,5.3,13.0,4.9,14.3,9.1,14.3,6.9,12.3,12.5,13.5,17.7,12.1
5399.47,25.0,3.85,-0.104,2.80E+00,42.6,52,35.4,70.2,33.8,54.8,14,53.7,18.8,36.6,34.5,49,29.1,44.2,20,40.9,50.4,54.4
6013.49,25.0,3.073,-0.251,2.80E+00,93.0,101.1,83.7,121.9,82.4,108.6,49.3,101.8,59.3,91.7,82.6,95.7,68.5,94.4,52.7,96.3,100.8,99.8
6016.64,25.0,3.073,-0.084,2.80E+00,101.9,107.7,95.8,128.5,93,116.8,59.7,114.6,69.4,100.5,93.1,106.6,77.5,103.1,66.5,105.2,110.8,102.3
6021.79,25.0,3.076,0.034,2.80E+00,99.5,105.5,93.0,127.3,94.7,116.6,64.1,111.8,71.5,98.7,90.9,103.2,80.5,102.7,70.4,102.5,108.4,101.2
5212.691,27.0,3.5144,-0.11,3.39E-31,22.6,31.7,21.4,37.8,15,33.7,19.3,27.5,16.5,25.4,14,26.6,21.6,28.9,20,24.8,28.7,37.1
5247.911,27.0,1.785,-2.08,3.27E-32,18.6,20.1,18.4,28.4,15.6,26,12.8,18.7,12.2,19.0,10.7,23,10.4,16.2,17.2,23.9,22.8,26.2
5301.039,27.0,1.71,-1.99,3.01E-32,23.0,25.8,20.0,41.1,20.4,33.9,17.5,29.5,17.4,25.4,14,23.8,13.4,26.2,18.2,28.8,28,30.4
5342.695,27.0,4.021,0.54,2.80E+00,33.3,44.4,33.0,52.1,27.5,45.8,25.4,47.5,26.5,34.0,32.9,35.4,23.4,33.8,26.8,37.4,38.1,44.6
5483.352,27.0,1.7104,-1.49,2.89E-32,56.6,68.7,52.0,80.4,38.6,74.9,38.8,73.4,41.4,58.3,50.7,58.3,35.1,60,46,64,63,70.4
5530.774,27.0,1.71,-2.23,2.26E-32,22.2,27.2,16.7,38.5,15.3,28.1,10.6,29.0,13.5,21.0,9.6,24.2,13.7,20.6,13.5,23,23.6,32.6
5647.23,27.0,2.28,-1.56,4.14E-32,17.4,21.1,15.9,32.6,10,28.8,11.6,25.0,11.3,16.8,9.4,17,13.6,18.9,11.2,21.8,20.5,26.5
6189,27.0,1.71,-2.46,2.06E-32,11.8,16.3,12.8,24,12.1,19.9,9.2,17.2,7.6,12.3,5.3,12.5,7.8,12.6,8.5,13.1,15.1,16.9
6454.995,27.0,3.632,-0.25,3.78E-31,15.3,22.6,16.5,28.7,8.5,24.1,9.9,24.0,11.5,14.4,12.3,17.5,13.8,16.4,9.2,19.7,18.2,23.4
4953.208,28.0,3.7397,-0.66,3.25E-31,55.5,65.4,53.8,73.5,57.2,64.8,36.6,68.1,46.2,54.3,62.2,57.4,49,56.7,52.3,66.6,59.7,65.3
5010.938,28.0,3.635,-0.87,3.90E-31,50.6,60.5,53.6,67.1,52,58.6,37.5,54.7,39,50.2,53.4,49.1,46.2,49.9,30.9,52.9,59.5,59.7
5176.56,28.0,3.8982,-0.44,3.84E-31,60.4,60.4,57.6,71.8,53.1,68.3,60.5,75.3,45.2,55.2,62.6,60.6,50.6,60.1,42.2,59.1,65.6,67.2
5589.358,28.0,3.898,-1.14,3.98E-31,29.4,32.5,27.2,41.5,27.7,36.4,14.7,36.7,20.3,30.7,30,31.1,18.5,29.8,15.6,32.7,31.1,35.1
5643.078,28.0,4.164,-1.25,3.79E-31,17.2,24.6,18.8,21.7,13.8,23.1,9,28.8,8.3,17.6,18.1,14.1,12.1,19.3,10.3,17.7,18.1,22
5805.217,28.0,4.1672,-0.64,4.10E-31,44.1,50.1,41.1,62.3,39.3,53.1,28.1,50.8,28.8,41.4,42.9,46,35.5,46.6,32.2,45.7,50.1,49.8
6086.282,28.0,4.266,-0.51,4.06E-31,47.8,53.9,41.6,68,44.2,58,28.7,56.5,32.7,44.8,48.1,48.8,34.6,48.7,33.4,47.8,52.6,55
6108.116,28.0,1.676,-2.44,2.48E-32,67.1,78.5,62.3,87.3,62.2,80.9,50.5,78.3,54.7,68.4,66.6,71.4,57.8,73.8,58.7,76.2,74.4,78.5
6130.135,28.0,4.266,-0.96,3.91E-31,23.1,27.2,23.1,38.9,22.3,30.9,13.3,31.1,14.8,19.3,20,26.9,17.5,24.3,15.1,26.4,28.1,29.6
6176.811,28.0,4.088,-0.26,3.92E-31,67.7,74.2,64.3,84.4,63.6,75.9,46.1,78.2,51.3,62.4,67.6,70.4,55,69.2,50.5,69.8,72.8,73.6
6177.242,28.0,1.826,-3.51,2.80E+00,16.8,23.8,16.1,28,12.3,25.4,8.4,23.6,10.5,16.5,16,18,10.8,18.5,7.7,20,18.6,19.6
6204.604,28.0,4.088,-1.14,2.77E-31,23.3,28.9,25.4,37.8,21.9,32.9,13.1,32.4,13.5,22.2,23,26.5,15.3,26.2,14.3,25.2,27.6,30.5
6223.984,28.0,4.105,-0.98,3.93E-31,30.7,36.1,28.3,43.6,23.6,40.4,17.3,41.5,18.7,30.8,29,32.5,21.5,33.6,19.9,33.7,34.6,35.8
6378.25,28.0,4.1535,-0.9,3.91E-31,33.2,42.4,29.2,50.7,29.4,40.5,18.2,40.9,21.6,31.1,33.3,38.3,26.1,36.7,25.6,36.6,38.9,39
6643.63,28.0,1.676,-2.1,2.14E-32,99.5,104.8,94.2,119.4,87,109.7,78.2,111.6,82.7,102.4,96.1,101,83.6,100.9,84.9,103.8,105.7,105.4
6767.772,28.0,1.826,-2.17,2.80E+00,83.0,89,77.7,100.7,80.4,90.2,66.9,90.0,70.4,83.0,85,83.9,69.7,84.4,70.5,8.5,88.5,89.1
6772.315,28.0,3.657,-0.99,3.56E-31,56.6,61.5,49.3,69.3,45,62.5,34.7,61.0,36.8,53.6,45.4,55.1,38.7,57.2,39.5,55.3,57.3,58.5
7727.624,28.0,3.678,-0.4,3.43E-31,94.8,103.3,91.2,120.7,94.9,104.1,72.6,106.6,77.7,96.4,98.4,98.5,81.2,102.4,77,96.7,100.8,101.4
7797.586,28.0,3.89,-0.34,2.80E+00,87.6,88.6,78.3,101.3,75.8,90.9,61.3,93.0,63,84.0,83,85.3,68.7,85,64.3,81.2,90.5,89.1
5218.197,29.0,3.816,0.476,2.80E+00,57.3,64,55.0,66.1,57.7,69,42,77.0,42.6,53.3,54,57.4,44.7,50,37,62.7,58.5,60.7
5220.066,29.0,3.816,-0.448,2.80E+00,22.3,25.2,16.5,26.3,17,24.7,16.6,21.4,12.8,29.1,18,26,16,18.9,27.7,23.6,30.2,21.8
7933.13,29.0,3.79,-0.368,2.80E+00,34.4,32.4,30.1,49,31.2,37.9,15.2,40.5,19.5,33.7,30,33.5,23.1,33.7,20,33.8,35,46.6
4722.159,30.0,4.03,-0.38,2.80E+00,73.8,80.9,69.7,85.8,68,75,63.6,80.7,64.3,70.0,71.6,72,60.8,68.5,63.7,74.1,77.4,77
4810.534,30.0,4.08,-0.16,2.80E+00,74.1,79.4,72.7,86.1,75,82.6,69.3,77.3,68.7,72.3,76.5,73,66,73,67.2,75.1,75.4,78.7
6362.35,30.0,5.79,0.14,2.80E+00,22.2,23.7,24.4,29.2,19,25.6,18.6,26.8,18.8,19.6,21.8,25,17.7,18.1,18,21.2,22.5,26.2
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,

==> Table3.csv <==
wavelength,Ion,ExPot,log(gf),Damping C,solar,TOI-1036,TOI-1055,TOI-1076,TOI-1097,TOI-1117,TOI-1203,TOI-215,TOI-2011,TOI-2426,TOI-3342,TOI-4628,TOI-4914,TOI-5005,TOI-5795,TOI-744,TOI-755,TOI-818
5044.211,26.0,2.8512,-2.058,2.71E-31,7.545,7.842,7.436,7.774,7.542,7.692,7.116,7.794,7.252,7.566,7.793,7.628,7.324,7.762,7.221,7.516,7.404,7.399
5054.642,26.0,3.64,-1.921,4.68E-32,7.525,7.772,7.565,7.819,7.458,7.57,7.099,7.849,7.26,7.467,7.649,7.602,7.951,7.878,7.297,7.483,7.626,7.618
5127.359,26.0,0.915,-3.307,1.84E-32,7.528,7.592,7.517,7.882,7.348,7.53,7.173,7.698,7.108,7.461,7.475,7.553,7.421,7.693,7.332,7.407,7.543,7.533
5127.679,26.0,0.052,-6.125,1.2E-32,7.637,7.575,7.638,7.617,7.407,7.702,7.368,7.542,7.059,7.541,7.658,7.715,7.406,7.904,7.44,7.543,7.458,7.46
5198.711,26.0,2.223,-2.135,4.61E-32,7.554,7.715,7.545,7.962,7.501,7.605,7.11,7.749,7.3,7.579,7.723,7.669,7.54,7.744,7.334,7.515,7.703,7.7
5225.525,26.0,0.1101,-4.789,1.23E-32,7.601,7.869,7.642,7.788,7.423,7.62,7.151,7.728,7.293,7.539,7.504,7.625,7.615,7.742,7.438,7.54,7.641,7.624
5242.491,26.0,3.634,-0.967,4.95E-32,7.562,7.727,7.489,7.877,7.592,7.67,7.216,7.711,7.244,7.554,7.644,7.633,7.486,7.762,7.375,7.537,7.658,7.653
5247.05,26.0,0.0872,-4.946,1.22E-32,7.596,7.72,7.537,7.799,7.915,7.851,7.059,7.403,7.23,7.607,7.818,7.54,7.459,7.629,7.254,7.447,7.526,7.511
5250.208,26.0,0.1212,-4.938,1.23E-32,7.655,7.863,7.719,8.152,7.524,7.693,7.157,7.792,7.294,7.63,7.83,7.671,7.458,7.685,7.313,7.591,7.79,7.773
5295.312,26.0,4.415,-1.49,6.54E-31,7.495,7.644,7.604,8.057,7.392,7.686,7.069,7.739,7.185,7.48,7.645,7.649,7.392,7.704,7.309,7.12,7.586,7.584
5322.041,26.0,2.279,-2.8,4.29E-32,7.529,7.753,7.453,7.882,7.497,7.701,7.033,7.666,7.145,7.451,7.57,7.589,7.428,7.765,7.286,7.492,7.534,7.524
5373.709,26.0,4.473,-0.77,7.04E-31,7.54,7.664,7.514,7.809,7.435,7.624,7.132,7.628,7.157,7.51,7.659,7.615,7.491,7.645,7.328,7.51,7.508,7.506
5379.574,26.0,3.694,-1.514,5.02E-32,7.608,7.728,7.539,8.04,7.482,7.735,7.156,7.821,7.299,7.558,7.633,7.763,7.614,7.912,7.464,7.606,7.692,7.683
5386.334,26.0,4.154,-1.74,5.27E-31,7.583,7.75,7.474,7.88,7.506,7.607,7.132,7.746,7.261,7.48,7.783,7.652,7.549,7.763,7.354,7.558,7.64,7.637
5466.396,26.0,4.371,-0.565,4.4E-31,7.478,7.7,7.586,7.802,7.496,7.569,7.121,7.612,7.134,7.445,7.66,7.521,7.33,7.667,7.31,7.398,7.499,7.499
5466.987,26.0,3.573,-2.23,2.80E+00,7.544,7.774,7.654,8.023,7.532,7.749,7.104,7.809,7.205,7.491,7.751,7.627,7.639,7.929,7.408,7.533,7.645,7.639
5522.446,26.0,4.209,-1.31,3.02E-31,7.449,7.672,7.41,7.768,7.448,7.565,6.984,7.515,7.07,7.417,7.633,7.521,7.415,7.593,7.105,7.428,7.48,7.476
5546.506,26.0,4.371,-1.18,3.91E-31,7.617,7.721,7.572,7.958,7.545,7.827,7.141,7.58,7.264,7.606,7.71,7.675,7.455,7.791,7.304,7.583,7.56,7.557
5560.211,26.0,4.434,-1.16,4.79E-31,7.641,7.771,7.583,7.967,7.594,7.736,7.203,7.649,7.298,7.642,7.702,7.68,7.617,7.898,7.379,7.612,7.684,7.68
5577.02,26.0,5.0331,-1.455,2.80E+00,7.515,7.635,7.553,7.836,7.531,7.654,7.207,7.724,7.281,7.494,7.615,7.596,7.59,7.812,7.143,7.466,7.531,7.53
5618.633,26.0,4.209,-1.276,2.9E-31,7.484,7.683,7.482,7.895,7.533,7.628,7.066,7.63,7.22,7.52,7.609,7.666,7.582,7.783,7.387,7.446,7.633,7.629
5636.696,26.0,3.64,-2.56,5.19E-32,7.52,7.718,7.451,7.825,7.562,7.649,7.181,7.773,7.181,7.526,7.591,7.568,7.588,7.708,7.273,7.523,7.595,7.593
5638.262,26.0,4.22,-0.81,2.88E-31,7.603,7.75,7.543,7.945,7.488,7.668,7.147,7.745,7.251,7.518,7.668,7.594,7.575,7.772,7.369,7.537,7.686,7.685
5649.987,26.0,5.0995,-0.8,2.77E-31,7.554,7.77,7.569,7.935,7.757,7.676,7.167,7.655,7.197,7.489,7.761,7.484,7.343,7.57,7.194,7.408,7.446,7.444
5651.469,26.0,4.473,-1.75,4.83E-31,7.5,7.767,7.495,7.897,7.578,7.684,6.996,7.672,7.17,7.495,7.545,8.052,7.56,7.662,7.328,7.492,7.569,7.567
5661.348,26.0,4.2843,-1.756,3.24E-31,7.495,7.589,7.435,7.787,7.444,7.533,7.047,7.455,7.159,7.465,7.575,7.901,7.46,7.634,7.239,7.42,7.553,7.551
5679.023,26.0,4.652,-0.75,8.13E-31,7.555,7.738,7.525,7.842,7.474,7.692,7.164,7.654,7.213,7.515,7.596,7.625,7.429,7.771,7.288,7.46,7.593,7.591
5696.089,26.0,4.548,-1.72,5.78E-31,7.308,7.527,7.381,7.705,7.439,7.417,6.889,7.442,7.034,7.379,7.472,7.412,7.407,7.5,7.25,7.265,7.512,7.51
5701.544,26.0,2.559,-2.216,4.95E-32,7.638,7.714,7.626,8.011,7.59,7.707,7.225,7.773,7.28,7.591,7.656,7.68,7.555,7.798,7.405,7.605,7.681,7.674
5705.464,26.0,4.301,-1.355,3.02E-31,7.43,7.636,7.423,7.83,7.373,7.589,7.011,7.73,7.102,7.431,7.508,7.042,7.395,7.689,7.314,7.393,7.533,7.529
5855.076,26.0,4.6075,-1.478,5.74E-31,7.445,7.696,7.471,7.845,7.621,7.597,7.09,7.681,7.118,7.453,7.63,7.592,7.357,7.74,7.343,7.419,7.615,7.613
5905.672,26.0,4.652,-0.69,6.23E-31,7.439,7.622,7.489,7.803,7.422,7.466,7.128,7.595,7.134,7.413,7.573,7.538,7.42,7.627,7.293,7.349,7.48,7.478
5916.247,26.0,2.453,-2.936,4.29E-32,7.529,7.734,7.632,7.964,7.542,7.772,7.11,7.74,7.261,7.505,7.669,7.661,7.608,7.751,7.452,7.49,7.674,7.666
5927.789,26.0,4.652,-1.04,6.07E-31,7.549,7.658,7.459,7.766,7.492,7.6,7.108,7.663,7.184,7.461,7.561,7.644,7.554,7.736,7.303,7.513,7.619,7.616
5934.655,26.0,3.928,-1.07,5.69E-31,7.498,7.66,7.466,7.741,7.367,7.534,7.059,7.604,7.115,7.366,7.59,7.558,7.378,7.627,7.24,7.434,7.535,7.535
5956.694,26.0,0.8589,-4.605,1.55E-32,7.594,7.765,7.543,8.113,7.565,7.73,7.155,7.868,7.298,7.573,7.716,7.673,7.578,7.901,7.423,7.562,7.691,7.681
5987.065,26.0,4.795,-0.212,1.55E-32,7.372,7.538,7.374,7.827,7.376,7.424,6.9,7.465,6.976,7.363,7.471,7.54,7.272,7.603,7.164,7.241,7.378,7.375
6003.012,26.0,3.881,-1.06,4.83E-31,7.528,7.728,7.537,7.868,7.489,7.579,7.093,7.717,7.197,7.533,7.677,7.604,7.504,7.707,7.259,7.445,7.596,7.597
6005.541,26.0,2.588,-3.43,2.80E+00,7.469,7.605,7.544,7.822,7.411,7.678,6.986,7.778,7.148,7.486,7.639,7.645,7.494,7.67,7.33,7.442,7.642,7.639
6024.058,26.0,4.548,-0.02,3.88E-31,7.46,7.617,7.446,7.76,7.475,7.498,7.079,7.564,7.098,7.444,7.558,7.509,7.397,7.671,7.279,7.384,7.521,7.525
6027.05,26.0,4.0758,-1.09,2.80E+00,7.527,7.707,7.52,7.897,7.52,7.683,7.103,7.732,7.201,7.481,7.665,7.666,7.454,7.698,7.369,7.476,7.657,7.65
6056.005,26.0,4.733,-0.45,6.79E-31,7.558,7.706,7.522,7.862,7.433,7.705,7.174,7.633,7.161,7.486,7.644,7.572,7.458,7.711,7.334,7.5,7.577,7.577
6065.482,26.0,2.6085,-1.53,4.71E-32,7.431,7.62,7.45,7.765,7.426,7.502,7.114,7.598,7.11,7.399,7.615,7.59,7.447,7.612,7.188,7.347,7.523,7.523
6079.009,26.0,4.652,-1.1,5.13E-31,7.654,7.816,7.556,7.979,7.66,7.796,7.202,7.769,7.309,7.594,7.754,7.701,7.521,7.823,7.36,7.579,7.67,7.667
6082.711,26.0,2.223,-3.573,3.27E-32,7.486,7.759,7.527,7.973,7.681,7.794,7.07,7.764,7.239,7.515,7.706,7.579,7.397,7.552,7.194,7.43,7.502,7.499
6093.644,26.0,4.607,-1.3,4.41E-31,7.459,7.68,7.449,7.843,7.393,7.659,7.121,7.721,7.152,7.406,7.589,7.637,7.468,7.721,7.232,7.429,7.466,7.464
6096.665,26.0,3.9841,-1.81,5.75E-31,7.508,7.792,7.497,7.921,7.456,7.686,7.09,7.758,7.19,7.47,7.584,7.653,7.51,7.702,7.344,7.479,7.593,7.591
6151.618,26.0,2.1759,-3.299,2.55E-32,7.52,7.743,7.518,7.899,7.599,7.774,7.107,7.75,7.238,7.482,7.628,7.725,7.508,7.75,7.321,7.494,7.683,7.675
6157.728,26.0,4.076,-1.22,2.80E+00,7.577,7.764,7.546,7.907,7.507,7.764,7.17,7.812,7.255,7.582,7.655,7.657,7.576,7.764,7.353,7.537,7.69,7.683
6165.36,26.0,4.1426,-1.46,2.80E+00,7.507,7.718,7.488,7.852,7.477,7.719,7.065,7.795,7.185,7.483,7.637,7.647,7.527,7.879,7.291,7.47,7.619,7.613
6173.335,26.0,2.223,-2.88,2.65E-32,7.537,7.748,7.516,7.962,7.483,7.721,7.146,7.788,7.266,7.538,7.729,7.723,7.61,7.817,7.363,7.538,7.674,7.664
6187.99,26.0,3.943,-1.67,4.9E-31,7.537,7.733,7.578,7.91,7.462,7.682,7.099,7.763,7.196,7.495,7.648,7.698,7.466,7.799,7.312,7.53,7.649,7.647
6200.313,26.0,2.6085,-2.437,4.58E-32,7.555,7.761,7.515,8.004,7.596,7.787,7.19,7.729,7.281,7.591,7.707,7.709,7.618,7.882,7.387,7.572,7.731,7.723
6213.43,26.0,2.2227,-2.52,2.62E-32,7.481,7.708,7.491,7.882,7.475,7.661,7.158,7.717,7.205,7.47,7.64,7.605,7.449,7.732,7.337,7.456,7.62,7.611
6219.281,26.0,2.198,-2.433,2.58E-32,7.473,7.75,7.515,7.912,7.511,7.664,7.16,7.709,7.22,7.464,7.696,7.717,7.621,7.742,7.349,7.445,7.654,7.648
6226.736,26.0,3.883,-2.1,4.15E-31,7.506,7.699,7.506,7.894,7.505,7.684,7.147,7.665,7.21,7.421,7.66,7.676,7.49,7.73,7.288,7.528,7.664,7.662
6240.646,26.0,2.2227,-3.233,3.14E-32,7.458,7.683,7.465,7.887,7.621,7.717,7.053,7.68,7.184,7.48,7.613,7.648,7.378,7.591,7.182,7.421,7.512,7.505
6252.555,26.0,2.404,-1.687,3.84E-32,7.374,7.618,7.419,7.752,7.408,7.482,7.091,7.583,7.11,7.39,7.515,7.57,7.444,7.646,7.241,7.342,7.501,7.501
6265.134,26.0,2.1759,-2.55,2.48E-32,7.533,7.748,7.536,7.95,7.494,7.639,7.186,7.76,7.243,7.49,7.611,7.695,7.562,7.787,7.357,7.52,7.632,7.624
6270.225,26.0,2.858,-2.54,4.58E-32,7.473,7.751,7.513,7.911,7.577,7.751,7.091,7.772,7.164,7.449,7.596,7.673,7.38,7.664,7.279,7.431,7.506,7.499
6271.279,26.0,3.332,-2.703,2.78E-31,7.492,7.756,7.466,7.852,7.463,7.635,7.108,7.719,7.145,7.46,7.639,7.534,7.389,7.679,7.229,7.372,7.578,7.576
6380.743,26.0,4.186,-1.376,2.80E+00,7.629,7.86,7.645,8.046,7.617,7.82,7.227,7.846,7.306,7.604,7.692,7.786,7.648,7.848,7.411,7.661,7.749,7.742
6392.539,26.0,2.279,-4.03,3.38E-32,7.547,7.723,7.547,7.917,7.501,7.706,7.142,7.693,7.347,7.557,7.801,7.674,7.584,7.808,7.381,7.62,7.654,7.654
6430.846,26.0,2.1759,-2.006,2.42E-32,7.393,7.609,7.427,7.785,7.444,7.483,7.072,7.544,7.123,7.37,7.595,7.551,7.44,7.622,7.236,7.365,7.477,7.474
6498.939,26.0,0.9581,-4.699,1.53E-32,7.579,7.838,7.552,8.043,7.71,7.862,7.196,7.841,7.311,7.55,7.739,7.73,7.69,7.8,7.324,7.573,7.648,7.642
6593.871,26.0,2.4326,-2.422,3.69E-32,7.571,7.809,7.59,8.017,7.567,7.757,7.22,7.83,7.297,7.55,7.694,7.77,7.582,7.804,7.482,7.538,7.745,7.739
6597.561,26.0,4.795,-0.98,4.76E-31,7.622,7.731,7.612,8.013,7.593,7.732,7.21,7.699,7.273,7.543,7.713,7.744,7.564,7.807,7.317,7.519,7.663,7.661
6625.022,26.0,1.011,-5.336,2.80E+00,7.592,7.766,7.554,8.053,7.622,7.777,7.194,7.715,7.262,7.639,7.843,7.807,7.478,7.86,7.385,7.522,7.674,7.672
6677.987,26.0,2.692,-1.418,3.46E-32,7.435,7.597,7.449,7.816,7.445,7.527,7.099,7.602,7.136,7.384,7.625,7.592,7.468,7.653,7.299,7.404,7.572,7.573
6703.567,26.0,2.7585,-3.023,3.66E-32,7.531,7.729,7.451,7.856,7.552,7.697,7.143,7.724,7.237,7.484,7.657,7.637,7.471,7.693,7.281,7.527,7.633,7.628
6705.102,26.0,4.607,-0.98,2.80E+00,7.456,7.642,7.519,7.908,7.449,7.698,7.029,7.643,7.138,7.468,7.571,7.63,7.448,7.742,7.324,7.491,7.625,7.62
6710.319,26.0,1.485,-4.88,2.01E-32,7.571,7.741,7.464,7.925,7.538,7.654,7.24,7.851,7.319,7.465,7.646,7.671,7.738,7.746,7.364,7.573,7.665,7.665
6713.745,26.0,4.795,-1.4,4.3E-31,7.498,7.695,7.506,7.776,7.426,7.597,7.401,7.788,7.138,7.498,7.685,7.63,7.482,7.618,7.388,7.449,7.603,7.601
6725.357,26.0,4.103,-2.19,4.82E-31,7.475,7.677,7.486,7.856,7.46,7.596,7.102,7.693,7.142,7.448,7.678,7.584,7.498,7.779,7.314,7.454,7.651,7.65
6726.667,26.0,4.607,-1.03,4.82E-31,7.525,7.782,7.587,7.935,7.533,7.727,7.099,7.76,7.188,7.495,7.664,7.693,7.576,7.768,7.276,7.505,7.644,7.639
6733.151,26.0,4.638,-1.47,3.41E-31,7.503,7.75,7.455,7.876,7.512,7.724,7.154,7.623,7.219,7.489,7.678,7.679,7.434,7.645,7.298,7.586,7.675,7.673
6739.522,26.0,1.557,-4.79,2.1E-32,7.375,7.663,7.362,7.755,7.432,7.578,7.193,7.532,7.132,7.36,7.44,7.568,7.508,7.569,7.212,7.368,7.54,7.541
6750.152,26.0,2.4241,-2.621,4.11E-32,7.556,7.78,7.568,8.012,7.504,7.781,7.212,7.763,7.307,7.534,7.678,7.716,7.538,7.802,7.402,7.603,7.735,7.727
6752.707,26.0,4.638,-1.204,3.37E-31,7.471,7.687,7.457,7.876,7.484,7.681,7.054,7.706,7.179,7.433,7.67,7.62,7.413,7.66,7.238,7.463,7.561,7.559
6793.259,26.0,4.076,-2.326,2.80E+00,7.399,7.686,7.513,7.846,7.368,7.732,7.089,7.637,7.11,7.411,7.559,7.503,7.329,7.556,7.356,7.369,7.392,7.391
6806.845,26.0,2.727,-3.11,3.46E-32,7.496,7.725,7.487,7.883,7.535,7.614,7.097,7.753,7.205,7.506,7.628,7.682,7.65,7.707,7.323,7.529,7.641,7.637
6810.263,26.0,4.607,-0.986,4.5E-31,7.496,7.695,7.476,7.857,7.477,7.653,7.08,7.63,7.176,7.48,7.643,7.67,7.54,7.715,7.281,7.477,7.616,7.614
6837.006,26.0,4.593,-1.687,2.46E-32,7.474,7.62,7.51,7.775,7.495,7.64,7.041,7.574,7.175,7.476,7.609,7.54,7.557,7.77,7.382,7.459,7.51,7.508
6839.83,26.0,2.559,-3.35,3.95E-32,7.483,7.657,7.495,7.962,7.478,7.632,7.088,7.658,7.22,7.421,7.599,7.609,7.465,7.713,7.3,7.518,7.553,7.551
6843.656,26.0,4.548,-0.86,2.94E-31,7.543,7.734,7.517,7.883,7.455,7.66,7.117,7.696,7.22,7.424,7.61,7.65,7.505,7.722,7.269,7.525,7.67,7.668
6858.15,26.0,4.607,-0.93,3.24E-31,7.477,7.703,7.451,7.825,7.462,7.604,7.111,7.647,7.157,7.493,7.61,7.633,7.441,7.663,7.277,7.545,7.595,7.592
5197.577,26.1,3.2306,-2.22,8.69E-33,7.315,7.615,7.379,7.757,7.271,7.399,6.996,7.428,7.105,7.413,7.609,7.47,7.179,7.539,7.15,7.247,7.355,7.329
5234.625,26.1,3.2215,-2.18,8.69E-33,7.502,7.66,7.495,7.811,7.458,7.566,7.085,7.715,7.187,7.37,7.554,7.656,7.458,7.715,7.245,7.39,7.671,7.646
5264.812,26.1,3.2304,-3.13,9.43E-33,7.528,7.667,7.557,7.909,7.11,7.581,7.165,7.7,7.181,7.419,7.575,7.527,7.493,7.705,7.353,7.482,7.689,7.662
5325.553,26.1,3.2215,-3.16,8.57E-33,7.505,7.562,7.548,7.85,7.494,7.604,7.048,7.619,7.128,7.421,7.564,7.517,7.359,7.704,7.144,7.383,7.493,7.467
5414.073,26.1,3.2215,-3.58,9.3E-33,7.511,7.73,7.468,7.788,7.604,7.557,7.072,7.742,7.187,7.568,7.613,7.692,7.393,7.724,7.274,7.542,7.588,7.566
5425.257,26.1,3.1996,-3.22,8.45E-33,7.58,7.823,7.585,7.931,7.507,7.593,7.057,7.624,7.138,7.535,7.666,7.733,7.396,7.744,7.232,7.485,7.674,7.647
6084.111,26.1,3.1996,-3.79,7.87E-33,7.501,7.787,7.534,8.044,7.51,7.639,7.151,7.653,7.204,7.488,7.591,7.733,7.53,7.662,7.238,7.498,7.577,7.556
6247.557,26.1,3.8918,-2.3,9.43E-33,7.506,7.713,7.501,7.92,7.66,7.595,7.11,7.769,7.149,7.463,7.747,7.506,7.485,7.736,7.404,7.454,7.507,7.481
6369.462,26.1,2.8912,-4.11,7.42E-33,7.534,7.705,7.465,7.8,7.466,7.549,7.075,7.732,7.154,7.465,7.698,7.68,7.549,7.712,7.383,7.423,7.555,7.534
6416.919,26.1,3.8918,-2.64,9.3E-33,7.502,7.721,7.533,7.901,7.507,7.608,7.027,7.693,7.145,7.424,7.691,7.574,7.735,7.772,7.257,7.454,7.586,7.564
6432.68,26.1,2.8912,-3.57,7.42E-33,7.572,7.736,7.465,8.008,7.576,7.584,7.084,7.766,7.171,7.438,7.688,7.653,7.5,7.814,7.336,7.579,7.661,7.635
6456.383,26.1,3.9036,-2.05,9.3E-33,7.46,7.673,7.484,7.853,7.449,7.496,7.033,7.654,7.112,7.493,7.52,7.596,7.43,7.684,7.222,7.424,7.594,7.568
5052.167,6.0,7.685,-1.24,2.80E+00,8.517,8.807,8.334,8.617,8.367,8.391,8.191,8.406,8.276,8.114,8.385,8.426,8.156,8.075,8.257,8.44,8.025,8.014
5380.337,6.0,7.685,-1.57,2.80E+00,8.521,8.614,8.445,8.726,8.44,8.441,8.273,8.288,8.311,8.373,8.347,8.57,8.281,8.439,8.283,8.355,8.311,8.3
6587.61,6.0,8.537,-1.05,2.80E+00,8.479,8.59,8.486,8.702,8.468,8.456,8.387,8.448,8.333,8.264,8.341,8.442,8.422,8.157,8.399,8.318,8.329,8.319
7111.47,6.0,8.64,-1.07,2.91E-30,8.435,8.509,8.367,8.826,8.456,8.178,8.14,8.189,8.163,8.112,8.295,8.187,8.165,8.081,8.416,8.367,8.374,8.364
7113.179,6.0,8.647,-0.76,2.97E-30,8.697,8.707,8.552,8.925,8.541,8.754,8.393,8.306,8.406,8.452,8.565,8.576,8.236,8.374,8.486,8.443,8.58,8.57
7771.944,8.0,9.146,0.37,8.41E-32,8.934,8.976,8.939,9.129,8.86,9.005,8.883,8.935,8.822,8.767,8.929,8.826,8.724,8.876,8.883,8.849,8.849,8.837
7774.166,8.0,9.146,0.22,8.41E-32,8.932,8.995,8.944,9.136,8.846,8.856,8.93,8.941,8.847,8.837,8.933,8.846,8.702,8.868,8.836,8.872,8.894,8.882
7775.388,8.0,9.146,0,8.41E-32,8.927,8.969,8.917,9.105,8.885,8.875,8.919,8.982,8.874,8.772,8.916,8.86,8.689,8.914,8.938,8.875,8.85,8.837
4751.822,11.0,2.1044,-2.078,2.80E+00,6.282,6.544,6.273,6.656,6.108,6.434,5.931,6.317,6.055,6.201,6.04,6.312,6.857,6.117,5.889,6.958,6.295,6.297
5148.838,11.0,2.1023,-2.044,2.80E+00,6.249,6.261,6.12,6.676,6.346,6.505,6.114,6.534,5.935,6.069,5.949,6.26,6.077,6.324,5.844,6.36,6.394,6.395
6154.225,11.0,2.1023,-1.547,2.80E+00,6.356,6.542,6.303,6.896,6.324,6.54,5.995,6.469,6.093,6.203,6.244,6.379,6.256,6.288,5.991,6.352,6.402,6.403
6160.747,11.0,2.1044,-1.246,2.80E+00,6.408,6.465,6.349,6.644,6.323,6.486,6.034,6.442,6.073,6.169,6.178,6.41,6.144,6.273,6.026,6.348,6.414,6.416
4571.095,12.0,0,-5.623,2.80E+00,7.711,7.963,7.626,8.262,7.69,7.972,7.611,7.967,7.642,7.653,7.779,7.858,7.671,7.853,7.729,7.8,7.876,7.87
4730.04,12.0,4.34,-2.389,2.80E+00,7.778,7.83,7.754,7.916,7.63,7.928,7.625,7.941,7.61,7.72,7.772,7.836,7.566,7.802,7.718,7.876,7.859,7.86
5711.088,12.0,4.345,-1.729,2.80E+00,7.729,7.874,7.71,7.988,7.657,7.797,7.583,7.806,7.639,7.715,7.724,7.842,7.582,7.788,7.675,7.727,7.807,7.811
6319.236,12.0,5.108,-2.165,2.80E+00,7.714,7.856,7.743,7.954,7.781,7.86,7.521,7.834,7.544,7.659,7.742,7.713,7.614,7.294,7.566,7.75,7.438,7.439
6696.018,13.0,3.143,-1.481,2.80E+00,6.496,6.672,6.505,6.859,6.639,6.717,6.301,6.678,6.349,6.481,6.566,6.573,6.314,6.261,6.491,6.389,6.327,6.328
6698.667,13.0,3.143,-1.782,2.80E+00,6.398,6.608,6.412,6.699,6.332,6.631,6.176,6.531,6.323,6.43,6.462,6.569,6.24,6.531,6.4,6.504,6.529,6.531
7835.309,13.0,4.021,-0.68,2.80E+00,6.565,6.68,6.475,6.847,6.497,6.713,6.405,6.575,6.327,6.513,6.642,6.601,6.318,6.468,6.448,6.499,6.547,6.55
7836.134,13.0,4.021,-0.45,2.80E+00,6.599,6.664,6.478,6.809,6.389,6.615,6.305,6.536,6.281,6.454,6.6,6.59,6.262,6.463,6.395,6.476,6.478,6.483
8772.866,13.0,4.0215,-0.38,9.71E-30,6.524,6.62,6.476,6.709,6.505,6.555,6.204,6.552,6.369,6.527,6.565,6.551,6.36,6.512,6.348,6.473,6.483,6.488
8773.896,13.0,4.0216,-0.22,9.71E-30,6.482,6.496,6.488,6.687,6.48,6.492,6.278,6.549,6.307,6.515,6.611,6.434,6.253,6.4,6.404,6.389,6.441,6.448
5488.983,14.0,5.614,-1.69,2.80E+00,7.527,7.641,7.5,7.839,7.534,7.576,7.247,7.505,7.327,7.441,7.558,7.539,7.391,7.497,7.223,7.393,7.402,7.399
5517.54,14.0,5.08,-2.496,2.80E+00,7.668,7.836,7.705,8.002,7.683,7.75,7.359,7.733,7.489,7.67,7.815,7.632,7.529,7.69,7.403,7.693,7.761,7.756
5645.611,14.0,4.929,-2.04,2.80E+00,7.648,7.816,7.637,8.017,7.771,8.009,7.337,8.042,7.476,7.615,7.878,7.713,7.451,7.344,7.465,7.457,7.377,7.372
5665.554,14.0,4.92,-1.94,2.80E+00,7.578,7.769,7.527,7.973,7.531,7.689,7.333,7.802,7.369,7.57,7.627,7.707,7.489,7.668,7.379,7.572,7.745,7.739
5684.484,14.0,4.953,-1.55,2.80E+00,7.571,7.778,7.599,7.945,7.503,7.738,7.313,7.744,7.367,7.626,7.709,7.667,7.42,7.404,7.227,7.382,7.424,7.418
5690.425,14.0,4.929,-1.77,2.80E+00,7.551,7.744,7.522,7.937,7.512,7.713,7.297,7.725,7.368,7.496,7.611,7.685,7.453,7.665,7.414,7.631,7.666,7.659
5701.104,14.0,4.93,-1.95,2.80E+00,7.542,7.725,7.533,7.996,7.604,7.629,7.362,7.627,7.333,7.519,7.606,7.621,7.389,7.582,7.404,7.6,7.621,7.615
5793.073,14.0,4.929,-1.96,2.80E+00,7.69,7.819,7.666,8.002,7.67,7.717,7.381,7.758,7.434,7.628,7.771,7.748,7.551,7.697,7.487,7.624,7.761,7.755
6125.021,14.0,5.614,-1.5,2.80E+00,7.571,7.739,7.534,7.911,7.581,7.668,7.305,7.745,7.365,7.54,7.726,7.643,7.456,7.617,7.416,7.602,7.675,7.67
6145.015,14.0,5.616,-1.41,2.80E+00,7.664,7.758,7.587,7.962,7.585,7.736,7.335,7.724,7.388,7.582,7.753,7.705,7.493,7.691,7.406,7.612,7.7,7.696
6243.823,14.0,5.616,-1.27,2.80E+00,7.598,7.691,7.603,7.958,7.588,7.794,7.34,7.75,7.411,7.592,7.682,7.641,7.502,7.611,7.318,7.5,7.68,7.676
6244.476,14.0,5.616,-1.32,2.80E+00,7.617,7.807,7.621,8.008,7.677,7.817,7.348,7.74,7.419,7.604,7.748,7.664,7.563,7.654,7.448,7.565,7.702,7.698
6721.848,14.0,5.862,-1.12,2.80E+00,7.607,7.795,7.586,7.996,7.619,7.789,7.381,7.748,7.376,7.573,7.661,7.694,7.467,7.668,7.473,7.564,7.762,7.759
6741.63,14.0,5.984,-1.65,2.80E+00,7.66,7.819,7.666,7.984,7.646,7.841,7.425,7.812,7.453,7.644,7.826,7.777,7.548,7.734,7.478,7.586,7.695,7.691
6046,16.0,7.868,-0.15,2.80E+00,7.247,7.511,7.242,7.502,7.013,7.351,7.062,7.097,6.943,7.271,7.059,7.262,6.966,7.283,7.037,7.137,7.291,7.281
6052.656,16.0,7.87,-0.4,2.80E+00,7.299,7.454,7.25,7.559,7.472,7.382,6.975,6.895,6.886,7.066,7.203,7.054,6.908,7.043,6.905,7.404,7.315,7.305
6743.54,16.0,7.866,-0.6,2.80E+00,7.34,7.448,7.069,7.473,7.566,7.297,6.919,7.245,6.986,7.244,7.331,6.999,6.825,6.799,6.928,7.811,7.164,7.153
6757.153,16.0,7.87,-0.15,2.80E+00,7.207,7.213,7.221,7.474,7.124,7.336,6.998,7.517,7.002,7.064,7.212,7.129,6.981,7.299,6.872,7.23,7.251,7.24
8693.93,16.0,7.87,-0.44,1.51E-30,7.317,7.543,7.383,7.554,7.327,7.328,7.036,7.471,6.954,7.166,7.276,7.468,7.022,7.509,6.959,6.922,7.364,7.352
8694.62,16.0,7.87,0.1,1.51E-30,7.466,7.264,7.326,7.602,7.437,7.522,7.005,7.291,6.951,7.025,7.309,7.37,7.304,7.584,6.875,7.104,7.515,7.502
7698.974,19.0,0,-0.168,1.04E-31,5.369,5.497,5.381,5.598,5.44,5.348,5.273,5.43,5.374,5.318,5.556,5.431,5.34,5.412,5.292,5.338,5.43,5.439
5260.387,20.0,2.521,-1.719,7.27E-32,6.361,6.536,6.379,6.638,6.317,6.534,6.053,6.429,6.162,6.414,6.468,6.478,6.186,6.415,6.197,6.418,6.457,6.456
5512.98,20.0,2.933,-0.464,2.80E+00,6.475,6.65,6.483,6.835,6.5,6.557,6.236,6.568,6.18,6.466,6.654,6.517,6.3,6.537,6.356,6.463,6.529,6.531
5581.965,20.0,2.5229,-0.555,6.4E-32,6.432,6.625,6.379,6.727,6.466,6.557,6.192,6.529,6.225,6.416,6.611,6.468,6.371,6.532,6.326,6.421,6.551,6.552
5590.114,20.0,2.521,-0.571,6.36E-32,6.392,6.517,6.371,6.714,6.49,6.455,6.166,6.545,6.167,6.408,6.619,6.457,6.344,6.314,6.275,6.424,6.51,6.51
5867.562,20.0,2.933,-1.57,2.80E+00,6.361,6.49,6.38,6.713,6.444,6.516,6.069,6.511,6.166,6.366,6.579,6.462,6.242,6.415,6.19,6.441,6.43,6.43
6166.439,20.0,2.521,-1.142,5.95E-31,6.366,6.542,6.388,6.715,6.436,6.482,6.133,6.621,6.151,6.389,6.49,6.486,6.31,6.529,6.302,6.443,6.466,6.468
6169.042,20.0,2.523,-0.797,5.95E-31,6.364,6.528,6.375,6.642,6.457,6.474,6.168,6.521,6.149,6.333,6.541,6.465,6.299,6.387,6.26,6.372,6.376,6.38
6455.598,20.0,2.523,-1.34,5.09E-32,6.37,6.661,6.394,6.814,6.341,6.589,6.176,6.613,6.22,6.433,6.559,6.526,6.349,6.547,6.281,6.511,6.579,6.577
6471.662,20.0,2.525,-0.686,5.09E-32,6.38,6.612,6.4,6.776,6.445,6.529,6.239,6.56,6.252,6.427,6.611,6.53,6.367,6.584,6.394,6.474,6.448,6.448
6499.65,20.0,2.523,-0.818,5.05E-32,6.419,6.613,6.424,6.802,6.591,6.602,6.256,6.613,6.259,6.418,6.595,6.577,6.38,6.606,6.396,6.429,6.576,6.576
4743.821,21.0,1.4478,0.35,5.97E-32,3.091,3.257,3.058,3.41,3.341,3.258,2.964,3.328,3.01,3.133,3.328,3.246,3.171,3.262,2.994,3.106,3.3,3.302
5081.57,21.0,1.4478,0.3,2.80E+00,3.35,3.378,3.203,3.38,3.355,3.32,2.95,3.284,3.103,3.106,3.544,3.222,2.871,2.944,3.282,3.231,3.184,3.187
5520.497,21.0,1.8649,0.55,2.80E+00,3.464,3.324,3.364,3.417,3.367,3.461,2.931,3.559,3.16,3.206,3.644,3.361,3.257,3.269,3.041,3.28,3.268,3.271
5671.821,21.0,1.4478,0.55,2.80E+00,3.19,3.411,3.186,3.525,3.216,3.341,2.883,3.432,2.966,3.196,3.491,3.161,3.013,3.051,2.992,3.152,3.146,3.148
5526.82,21.1,1.77,0.14,2.80E+00,3.223,3.464,3.205,3.76,3.179,3.374,3.003,3.421,3.085,3.164,3.332,3.237,3.189,3.421,3.245,3.238,3.436,3.408
5657.87,21.1,1.507,-0.3,2.80E+00,3.244,3.454,3.274,3.701,3.286,3.352,2.903,3.355,2.97,3.076,3.351,3.224,3.158,3.386,3.138,3.197,3.293,3.265
5684.19,21.1,1.507,-0.95,2.80E+00,3.206,3.488,3.233,3.636,3.153,3.295,2.925,3.453,3.015,3.231,3.249,3.284,3.198,2.915,3.122,3.451,2.885,2.866
6245.63,21.1,1.507,-1.03,2.80E+00,3.137,3.33,3.07,3.522,3.132,3.231,2.909,3.344,2.989,3.058,3.235,3.241,3.032,3.212,3.072,3.164,3.186,3.165
6279.76,21.1,1.5,-1.2,2.80E+00,3.267,3.439,3.298,3.613,3.462,3.325,2.907,3.307,3.646,3.166,3.442,3.447,3.157,3.671,3.363,3.515,3.405,3.384
6320.843,21.1,1.5,-1.85,2.80E+00,3.151,3.366,3.166,3.554,3.016,3.032,2.855,3.339,2.956,3.158,3.198,3.207,3.314,3.142,3.114,3.142,3.235,3.218
6604.578,21.1,1.3569,-1.15,2.80E+00,3.137,3.441,3.07,3.652,3.173,3.344,2.825,3.313,2.95,3.129,3.32,3.289,3.081,3.338,2.986,3.23,3.263,3.242
4465.802,22.0,1.7393,-0.163,3.98E-32,4.875,5.133,4.888,5.327,4.846,5.124,4.763,5.127,4.816,4.974,5.123,5.032,4.887,5.036,4.886,4.975,5.052,5.048
4555.485,22.0,0.8484,-0.488,4.42E-32,4.995,5.27,4.935,5.312,4.896,5.158,4.831,5.201,4.894,5.013,5.019,5.089,4.967,5.115,5.047,5.085,5.122,5.112
4758.12,22.0,2.2492,0.425,3.84E-32,4.848,5.074,4.867,5.281,4.88,5.026,4.714,5.076,4.808,4.957,5.033,5.051,4.876,5.002,4.846,4.981,5.043,5.038
4759.272,22.0,2.2555,0.514,3.86E-32,4.881,5.123,4.877,5.264,4.843,5.14,4.756,5.205,4.828,4.879,4.984,5.078,4.817,5.074,4.912,4.867,5.05,5.044
4820.41,22.0,1.5024,-0.439,3.78E-32,5.019,5.306,5.003,5.47,5.027,5.297,4.866,5.24,4.959,5.133,5.257,5.196,5.059,5.214,5.028,5.165,5.228,5.222
4913.616,22.0,1.8731,0.161,3.86E-32,4.989,5.471,4.94,5.357,4.901,5.142,4.766,5.132,4.739,5.035,5.225,5.095,4.903,5.024,4.989,5.08,5.119,5.112
5022.871,22.0,0.8258,-0.434,3.58E-32,5.065,5.227,5.048,5.434,5.071,5.181,4.786,5.344,4.916,5.019,5.069,5.136,5.032,5.09,4.924,5.046,4.925,4.917
5113.448,22.0,1.443,-0.783,3.06E-32,5.03,5.249,4.914,5.343,5.011,5.114,4.813,5.259,4.865,5.033,5.17,5.121,5.26,5.129,4.981,5.034,4.883,4.883
5147.479,22.0,0,-2.012,2.08E-32,4.94,4.972,4.975,5.07,4.909,5.266,4.772,5.062,4.878,4.885,4.949,4.908,4.76,4.851,4.891,4.827,4.968,4.967
5219.7,22.0,0.021,-2.292,2.08E-32,5.11,5.221,5.126,5.571,5.173,5.194,4.853,5.391,4.985,5.114,5.376,5.236,4.981,5.192,4.959,5.046,5.176,5.177
5295.774,22.0,1.0665,-1.633,2.58E-32,5.002,5.226,4.93,5.425,5.043,5.065,4.874,5.135,4.961,5.058,4.965,5.108,4.99,5.138,4.851,5.035,5.156,5.158
5490.15,22.0,1.46,-0.933,5.41E-32,4.983,5.1,4.885,5.3,5.003,5.212,4.847,5.193,4.904,5.004,5.072,5.08,4.967,5.047,4.945,4.912,4.953,4.955
5739.464,22.0,2.249,-0.6,3.86E-32,4.984,5.156,4.752,5.235,5.133,5.054,4.759,5.141,4.74,4.937,4.878,5.077,5.017,4.946,5.015,5.019,4.977,4.98
5866.452,22.0,1.066,-0.84,2.16E-32,5.026,5.348,5.094,5.615,5.115,5.382,4.855,5.342,4.998,5.137,5.235,5.238,4.992,5.304,5.037,5.213,5.24,5.235
6091.174,22.0,2.2673,-0.423,3.89E-32,5.076,5.227,4.988,5.324,5.026,5.194,4.866,5.252,4.918,5.024,5.182,5.149,4.919,5.171,4.935,5.096,5.163,5.163
6126.217,22.0,1.066,-1.424,2.06E-32,5.003,5.192,5.026,5.443,5.13,5.197,4.859,5.218,4.968,5.1,5.228,5.157,5.027,5.163,4.996,5.139,5.152,5.153
6258.104,22.0,1.443,-0.355,4.81E-32,4.941,5.185,4.94,5.332,5.016,5.211,4.797,5.145,4.852,4.967,5.078,5.125,4.919,5.11,4.991,5.063,5.027,5.024
6261.101,22.0,1.429,-0.479,4.68E-32,4.998,5.256,4.952,5.517,5.089,5.368,4.859,5.43,4.919,5.103,5.147,5.194,4.945,5.22,5.02,5.169,5.222,5.218
4470.857,22.1,1.1649,-2.06,2.80E+00,4.995,5.353,5.003,5.488,4.778,5.141,4.925,5.152,4.924,5.098,5.147,5.146,4.99,5.384,5.099,5.129,5.222,5.189
4544.028,22.1,1.2429,-2.53,2.80E+00,5.139,5.331,5.1,5.604,5.18,5.319,4.879,5.539,4.94,5.125,5.409,5.221,5.149,5.423,5.064,5.223,5.166,5.141
4583.408,22.1,1.165,-2.87,2.80E+00,5.031,5.211,4.942,5.356,5.032,5.075,4.833,5.147,4.935,4.947,4.962,5.089,5.012,5.139,4.991,5.057,5.106,5.085
4636.33,22.1,1.16,-3.152,2.80E+00,5.005,5.18,4.925,5.398,4.89,5.049,4.769,5.209,4.901,4.969,5.088,5.088,4.902,5.186,4.911,5.028,5.074,5.055
4657.212,22.1,1.243,-2.47,2.80E+00,5.119,5.262,5.112,5.449,4.898,5.198,4.942,5.252,5.012,5.08,5.282,5.135,5.136,5.257,5.144,5.125,5.123,5.098
4779.985,22.1,2.0477,-1.26,2.80E+00,5.096,5.447,5.076,5.649,5.089,5.326,4.904,5.378,4.969,5.074,5.317,5.191,5.06,5.379,5.129,5.163,5.334,5.303
4865.611,22.1,1.116,-2.81,2.80E+00,5.115,5.363,5.141,5.641,5.112,5.269,4.925,5.358,4.977,5.077,5.258,5.247,5.052,5.311,5.077,5.19,5.266,5.242
4874.014,22.1,3.095,-0.9,2.80E+00,4.952,5.156,4.954,5.287,4.939,5.138,4.821,5.161,4.889,4.934,5.027,5.025,4.919,4.522,5.021,5.052,5.068,5.046
4911.193,22.1,3.123,-0.537,2.80E+00,5.045,5.216,5.017,5.387,4.977,5.169,4.936,5.107,4.767,4.962,5.028,5.092,4.923,5.175,4.951,5.096,4.953,4.929
5211.54,22.1,2.59,-1.49,2.80E+00,5.036,5.353,4.981,5.334,4.792,5.048,4.908,5.264,4.949,4.992,5.07,5.212,5.092,5.146,4.993,5.033,5.122,5.099
5336.778,22.1,1.582,-1.63,2.80E+00,5.221,5.529,5.16,5.711,5.193,5.407,4.991,5.295,5.018,5.24,5.324,5.191,5.095,5.415,5.117,5.144,5.198,5.167
5381.015,22.1,1.565,-1.97,2.80E+00,5.239,5.558,5.196,5.92,5.254,5.443,4.961,5.392,4.971,5.148,5.378,5.259,4.998,5.421,5.203,5.132,5.12,5.093
5418.767,22.1,1.582,-2.11,2.80E+00,5.082,5.371,5.029,5.523,4.992,5.203,4.882,5.247,4.92,5.059,5.171,5.086,4.955,5.266,5.098,5.07,5.161,5.135
4875.486,23.0,0.04,-0.81,1.98E-32,3.966,4.319,3.926,4.664,3.832,4.389,3.669,4.269,3.841,4.083,4.086,4.222,3.87,4.144,3.832,4.187,4.315,4.307
5670.85,23.0,1.08,-0.42,3.58E-32,4.032,4.247,3.993,4.495,3.922,4.202,3.78,4.332,3.83,4.006,4.287,4.15,4.021,4.117,3.823,4.097,4.101,4.102
5727.046,23.0,1.081,-0.011,4.35E-32,4.064,4.346,3.948,4.759,3.932,4.499,3.706,4.264,3.84,4.132,4.215,4.234,3.905,4.197,3.92,4.18,4.26,4.256
6039.73,23.0,1.063,-0.65,3.98E-32,4.023,4.112,3.948,4.277,3.93,4.071,3.543,4.136,3.786,3.971,4.103,4.105,3.998,3.998,3.742,4.043,4.012,4.015
6081.44,23.0,1.051,-0.578,3.89E-32,3.99,4.125,3.966,4.328,4.087,4.289,3.304,4.059,3.776,3.98,4.135,3.99,4.037,4.029,3.749,4,3.906,3.909
6090.21,23.0,1.08,-0.062,3.98E-32,3.939,4.214,3.916,4.418,3.869,4.223,3.68,4.187,3.794,3.992,4.16,4.128,3.914,4.064,3.8,4.036,4.116,4.115
6119.528,23.0,1.064,-0.32,3.89E-32,3.912,4.14,3.947,4.386,4.073,4.232,3.719,4.263,3.804,3.917,4.07,4.121,3.941,4.019,3.78,4.045,3.803,3.806
6199.2,23.0,0.286,-1.28,1.96E-32,3.82,4.046,3.873,4.309,3.693,4.062,3.49,4.18,3.741,3.81,4.093,4.084,3.748,3.947,3.653,3.991,3.902,3.905
6251.82,23.0,0.286,-1.34,1.96E-32,3.968,4.091,3.814,4.413,3.892,4.138,3.695,4.092,3.76,3.985,4.222,4.093,3.738,4.043,3.652,4.105,4.05,4.052
4801.047,24.0,3.1216,-0.13,4.52E-32,5.593,5.868,5.61,6.063,5.736,5.882,5.235,5.858,5.36,5.608,5.732,5.757,5.52,5.866,5.384,5.687,5.792,5.785
4936.335,24.0,3.1128,-0.25,4.32E-32,5.651,6.032,5.768,6.068,5.693,5.832,5.221,5.768,5.415,5.623,5.913,5.807,5.507,5.89,5.449,5.953,5.897,5.89
5214.14,24.0,3.3694,-0.74,2.06E-32,5.73,5.844,5.741,6.055,5.584,5.881,5.384,5.987,5.34,5.682,5.893,5.863,5.75,5.863,5.359,5.71,5.906,5.905
5238.964,24.0,2.709,-1.27,5.19E-32,5.569,5.733,5.529,5.975,5.495,5.631,5.233,5.796,5.222,5.551,5.711,5.638,5.446,5.709,5.508,5.562,5.746,5.746
5247.566,24.0,0.96,-1.59,3.92E-32,5.669,5.809,5.68,6.032,5.472,5.721,5.258,5.842,5.33,5.672,5.912,5.774,5.56,5.717,5.475,5.676,5.779,5.771
5272.007,24.0,3.449,-0.42,3.15E-31,5.714,5.856,5.787,6.092,5.672,5.843,5.268,5.793,5.325,5.737,5.864,5.793,5.521,5.937,5.326,5.857,5.447,5.447
5287.2,24.0,3.438,-0.87,3.09E-31,5.792,5.835,5.704,6.002,5.636,5.802,5.262,5.941,5.444,5.511,5.912,5.941,5.488,5.761,5.355,5.736,5.769,5.77
5296.691,24.0,0.983,-1.36,3.92E-32,5.738,6.029,5.725,6.22,5.661,5.842,5.399,6.01,5.464,5.59,5.846,5.897,5.701,5.874,5.534,5.792,5.921,5.919
5300.744,24.0,0.982,-2.13,3.92E-32,5.781,5.883,5.606,6.271,5.782,6.067,5.295,6.078,5.449,5.81,5.868,5.886,5.69,5.889,5.391,5.805,5.797,5.79
5345.801,24.0,1.0036,-0.95,3.92E-32,5.817,6.002,5.731,6.036,5.716,5.777,5.335,5.944,5.386,5.699,5.905,5.89,5.658,5.86,5.43,5.725,5.702,5.702
5348.312,24.0,1.0036,-1.21,3.92E-32,5.744,5.998,5.723,6.158,5.774,5.813,5.385,5.935,5.41,5.642,5.911,5.805,5.631,5.863,5.446,5.699,5.8,5.797
5783.08,24.0,3.323,-0.43,8.02E-31,5.699,5.861,5.599,5.981,5.623,5.804,5.3,5.845,5.335,5.729,5.807,5.788,5.584,5.773,5.341,5.672,5.842,5.842
5783.87,24.0,3.3223,-0.295,7.98E-31,5.823,6.01,5.774,6.194,5.77,5.99,5.357,6.074,5.455,5.778,5.874,5.961,5.682,5.911,5.469,5.837,5.999,5.999
6661.08,24.0,4.1926,-0.19,4.67E-31,5.728,5.875,5.769,6.152,5.841,5.836,5.403,6.026,5.356,5.681,5.961,5.856,5.757,5.771,5.374,5.813,5.829,5.83
4588.199,24.1,4.071,-0.594,2.80E+00,5.621,5.773,5.64,6,5.63,5.678,5.291,5.745,5.285,5.549,5.761,5.685,5.543,5.843,5.373,5.587,5.712,5.688
4592.049,24.1,4.073,-1.252,2.80E+00,5.71,5.837,5.699,6.185,5.733,5.806,5.245,5.898,5.348,5.681,5.888,5.774,5.534,5.852,5.364,5.675,5.858,5.833
5237.328,24.1,4.073,-1.087,2.80E+00,5.804,5.981,5.79,6.225,5.739,6.023,5.289,6.176,5.328,5.799,5.785,5.827,5.55,5.989,5.399,5.733,5.965,5.936
5246.767,24.1,3.714,-2.436,2.80E+00,5.783,5.938,5.67,5.987,5.811,6.034,5.38,6.018,5.476,5.766,6.126,5.797,5.334,5.693,5.208,5.368,5.717,5.699
5305.87,24.1,3.827,-1.97,2.80E+00,5.694,5.756,5.592,6.058,5.785,5.627,5.198,5.864,5.291,5.624,6.091,5.787,5.627,5.84,5.364,5.675,5.738,5.718
5308.41,24.1,4.0712,-1.846,2.80E+00,5.754,5.881,5.684,6.176,5.948,5.921,5.313,6.168,5.456,5.757,5.965,5.868,5.663,5.971,5.436,5.846,5.991,5.968
5502.067,24.1,4.168,-2.049,2.80E+00,5.905,6.11,5.884,6.315,5.898,6.181,5.528,6.406,5.564,5.842,6.228,5.982,5.814,6.081,5.541,5.913,5.969,5.95
5004.891,25.0,2.9197,-1.63,3.14E-32,5.385,5.46,5.253,5.67,5.419,5.565,4.899,5.378,4.894,5.38,5.378,5.469,5.193,5.32,5.307,5.363,5.534,5.533
5399.47,25.0,3.85,-0.104,2.80E+00,5.493,5.733,5.348,6.125,5.37,5.73,4.736,5.75,4.919,5.339,5.436,5.678,5.308,5.55,4.93,5.438,5.69,5.686
6013.49,25.0,3.073,-0.251,2.80E+00,5.907,6.144,5.792,6.416,5.711,6.115,5.019,6.091,5.24,5.883,5.78,6.028,5.592,6.017,5.133,5.95,6.103,6.101
6016.64,25.0,3.073,-0.084,2.80E+00,5.885,6.076,5.844,6.321,5.729,6.043,5.09,6.1,5.284,5.857,5.804,6.027,5.607,5.985,5.295,5.916,6.074,6.074
6021.79,25.0,3.076,0.034,2.80E+00,5.744,5.94,5.693,6.204,5.654,5.938,5.089,5.96,5.224,5.726,5.661,5.874,5.563,5.876,5.28,5.773,5.939,5.938
5212.691,27.0,3.5144,-0.11,3.39E-31,4.913,5.153,4.875,5.309,4.773,5.113,4.77,5.057,4.716,4.942,4.8,5.06,5,5.08,4.793,4.938,5.071,5.067
5247.911,27.0,1.785,-2.08,3.27E-32,5.092,5.14,5.074,5.374,5.128,5.183,4.815,5.11,4.841,5.036,5.024,5.274,4.94,4.994,4.971,5.193,5.203,5.2
5301.039,27.0,1.71,-1.99,3.01E-32,5.044,5.123,4.949,5.508,5.105,5.211,4.812,5.229,4.859,5.041,4.99,5.122,4.901,5.118,4.83,5.144,5.168,5.164
5342.695,27.0,4.021,0.54,2.80E+00,5.021,5.311,5.02,5.516,4.951,5.283,4.795,5.379,4.85,5.01,5.125,5.119,4.882,5.061,4.843,5.095,5.158,5.152
5483.352,27.0,1.7104,-1.49,2.89E-32,5.293,5.652,5.213,5.96,5.009,5.712,4.854,5.755,4.955,5.307,5.331,5.424,4.998,5.455,5.062,5.448,5.52,5.506
5530.774,27.0,1.71,-2.23,2.26E-32,5.247,5.384,5.071,5.669,5.172,5.289,4.769,5.441,4.946,5.146,5.026,5.357,5.137,5.186,4.886,5.22,5.276,5.272
5647.23,27.0,2.28,-1.56,4.14E-32,4.992,5.108,4.931,5.416,4.829,5.206,4.708,5.227,4.742,4.911,4.879,5.029,5.004,5.026,4.682,5.078,5.077,5.074
6189,27.0,1.71,-2.46,2.06E-32,5.088,5.257,5.116,5.493,5.242,5.248,4.889,5.301,4.846,5.038,4.934,5.169,5.043,5.095,4.837,5.09,5.198,5.197
6454.995,27.0,3.632,-0.25,3.78E-31,4.886,5.114,4.919,5.28,4.683,5.068,4.611,5.158,4.72,4.808,4.924,4.998,4.939,4.918,4.569,4.991,4.975,4.972
4953.208,28.0,3.7397,-0.66,3.25E-31,6.257,6.536,6.248,6.718,6.306,6.424,5.827,6.559,6.048,6.217,6.463,6.36,6.232,6.36,6.216,6.461,6.4,6.392
5010.938,28.0,3.635,-0.87,3.9E-31,6.258,6.527,6.342,6.686,6.315,6.392,5.951,6.388,6.002,6.229,6.405,6.287,6.278,6.307,5.817,6.285,6.49,6.483
5176.56,28.0,3.8982,-0.44,3.84E-31,6.258,6.329,6.232,6.575,6.137,6.385,6.249,6.579,5.938,6.142,6.37,6.324,6.169,6.331,5.897,6.217,6.414,6.408
5589.358,28.0,3.898,-1.14,3.98E-31,6.298,6.392,6.245,6.618,6.319,6.407,5.837,6.49,6.05,6.296,6.424,6.381,6.105,6.331,5.874,6.348,6.352,6.347
5643.078,28.0,4.164,-1.25,3.79E-31,6.33,6.556,6.375,6.497,6.279,6.449,5.945,6.669,5.94,6.309,6.471,6.258,6.226,6.407,6.014,6.321,6.362,6.358
5805.217,28.0,4.1672,-0.64,4.1E-31,6.353,6.52,6.305,6.785,6.298,6.503,5.977,6.523,6.015,6.278,6.417,6.44,6.268,6.454,6.091,6.367,6.508,6.502
6086.282,28.0,4.266,-0.51,4.06E-31,6.375,6.544,6.266,6.831,6.338,6.544,5.946,6.578,6.055,6.299,6.459,6.443,6.198,6.447,6.072,6.358,6.505,6.5
6108.116,28.0,1.676,-2.44,2.48E-32,6.225,6.563,6.155,6.787,6.174,6.525,5.832,6.549,5.961,6.241,6.334,6.42,6.215,6.485,6.089,6.413,6.478,6.464
6130.135,28.0,4.266,-0.96,3.91E-31,6.294,6.415,6.291,6.706,6.331,6.439,5.941,6.513,6.028,6.157,6.315,6.427,6.215,6.343,6.013,6.355,6.43,6.425
6176.811,28.0,4.088,-0.26,3.92E-31,6.312,6.503,6.284,6.681,6.246,6.422,5.893,6.529,5.991,6.207,6.375,6.415,6.179,6.416,6.016,6.33,6.45,6.445
6177.242,28.0,1.826,-3.51,2.80E+00,6.288,6.501,6.252,6.632,6.248,6.435,5.85,6.514,6.016,6.214,6.466,6.381,6.2,6.337,5.803,6.342,6.338,6.335
6204.604,28.0,4.088,-1.14,2.77E-31,6.303,6.461,6.355,6.69,6.329,6.489,5.934,6.55,5.982,6.242,6.406,6.424,6.149,6.397,5.985,6.328,6.423,6.418
6223.984,28.0,4.105,-0.98,3.93E-31,6.339,6.484,6.284,6.668,6.23,6.506,5.944,6.598,6.017,6.312,6.405,6.421,6.2,6.432,6.032,6.382,6.442,6.437
6378.25,28.0,4.1535,-0.9,3.91E-31,6.344,6.569,6.257,6.763,6.314,6.458,5.925,6.536,6.052,6.271,6.445,6.495,6.269,6.452,6.142,6.395,6.486,6.481
6643.63,28.0,1.676,-2.1,2.14E-32,6.46,6.648,6.42,6.88,6.258,6.583,6.069,6.717,6.158,6.493,6.497,6.583,6.37,6.593,6.273,6.511,6.642,6.633
6767.772,28.0,1.826,-2.17,2.80E+00,6.419,6.647,6.359,6.916,6.382,6.59,6.076,6.652,6.172,6.423,6.537,6.546,6.337,6.581,6.242,4.516,6.645,6.63
6772.315,28.0,3.657,-0.99,3.56E-31,6.386,6.536,6.269,6.699,6.22,6.458,5.929,6.508,5.992,6.311,6.286,6.416,6.153,6.459,6.053,6.342,6.44,6.434
7727.624,28.0,3.678,-0.4,3.43E-31,6.333,6.533,6.325,6.729,6.327,6.392,6.002,6.514,6.044,6.335,6.459,6.437,6.242,6.503,6.109,6.33,6.452,6.452
7797.586,28.0,3.89,-0.34,2.80E+00,6.552,6.666,6.438,6.886,6.332,6.611,6.071,6.699,6.095,6.497,6.509,6.585,6.331,6.616,6.192,6.438,6.677,6.67
5218.197,29.0,3.816,0.476,2.80E+00,4.165,4.402,4.148,4.482,4.175,4.429,3.8,4.644,3.83,4.071,4.156,4.241,3.998,4.087,3.715,4.278,4.269,4.259
5220.066,29.0,3.816,-0.448,2.80E+00,4.276,4.372,4.091,4.426,4.187,4.29,4.051,4.276,3.945,4.423,4.272,4.421,4.176,4.188,4.398,4.287,4.502,4.495
7933.13,29.0,3.79,-0.368,2.80E+00,4.336,4.317,4.24,4.731,4.321,4.39,3.77,4.513,3.947,4.296,4.345,4.365,4.162,4.358,3.941,4.303,4.377,4.371
4722.159,30.0,4.03,-0.38,2.80E+00,4.826,5.127,4.779,5.309,4.596,4.919,4.52,5.104,4.574,4.76,4.724,4.893,4.586,4.912,4.67,4.842,5.046,5.027
4810.534,30.0,4.08,-0.16,2.80E+00,4.648,4.908,4.666,5.128,4.566,4.88,4.48,4.849,4.493,4.63,4.649,4.73,4.531,4.831,4.574,4.68,4.818,4.799
6362.35,30.0,5.79,0.14,2.80E+00,4.586,4.67,4.646,4.918,4.475,4.723,4.392,4.797,4.46,4.505,4.57,4.714,4.447,4.539,4.434,4.558,4.649,4.636
4607.338,38.0,0,0.283,6.55E-32,2.8,3,2.85,3.26,2.86,2.99,2.29,3,2.42,2.65,3,2.95,2.75,3.18,2.41,2.86,3.06,2.99
4854.867,39.1,0.9923,-0.38,2.80E+00,--,--,--,--,--,--,--,--,--,--,--,--,--,--,--,--,--,--
4883.685,39.1,1.0841,0.07,2.80E+00,2.11,2.17,2.16,2.4,2.15,2.13,1.61,2.26,1.75,2.03,2.43,2.3,2.07,2.47,1.84,2.13,2.24,2.28
4900.11,39.1,1.0326,-0.09,2.80E+00,2.29,2.34,2.31,2.7,2.35,2.21,1.61,2.43,1.7,2.09,2.64,2.52,2.19,2.62,1.94,2.28,2.36,2.43
5087.42,39.1,1.0841,-0.17,2.80E+00,2.29,2.39,2.26,2.77,2.35,2.26,1.64,2.43,1.83,2.09,2.64,2.5,2.24,2.67,1.94,2.26,2.49,2.4
5200.413,39.1,0.9923,-0.57,2.80E+00,1.96,1.91,1.91,2.12,2.05,2.05,1.46,2.03,1.63,1.79,2.29,2.12,1.94,2.17,1.7,1.88,2.04,1.88
5853.67,56.1,0.604,-0.91,5.3E-32,1.78,1.93,1.83,2.14,1.82,1.85,1.08,2.05,1.25,1.61,2.11,1.84,1.81,2.26,1.42,1.7,1.97,1.95
6141.71,56.1,0.704,-0.08,5.3E-32,1.98,2.18,2.03,2.39,2.17,2,1.33,2.25,1.45,1.86,2.41,2.11,2.04,2.44,1.72,1.95,2.16,2.15
6496.9,56.1,0.604,-0.38,5.3E-32,1.88,2.1,1.98,2.29,2.19,1.95,1.38,2.16,1.45,1.86,2.36,2.04,1.96,2.39,1.67,1.85,2.16,2.05
3907.11,63.1,0.207,0.17,2.80E+00,--,--,--,--,--,--,--,--,--,--,--,--,--,--,--,--,--,--
4129.72,63.1,0,0.22,2.80E+00,0.12,0.35,0.11,0.41,0.21,0.12,0.02,0.26,0.14,0.23,0.33,0.23,0.17,0.33,0.11,0.19,0.18,0.19
6645.1,63.1,1.379,0.12,2.80E+00,0.07,0.27,0.07,--,--,--,0.08,--,0.04,0.15,--,0.13,0.1,0.33,0.13,0.09,0.15,0.19
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,"Note 1: the Y 4854.867 line is dropped, because the non-detection line looks the same as spectra, lines too weak",,,,,,,,,,,,,,,,,,,,
,,"Note 2: the Ba 3907.11 line experience severe blending, not able to do synthesis",,,,,,,,,,,,,,,,,,,,
,,"Note 3: the Eu 6645.1 line is quite weak, so I measure abundance for",,,,,,,,,,,,,,,,,,,,
,,"the stronger lines, while for lines that are too weak, or rotational",,,,,,,,,,,,,,,,,,,,
,,"broadening is high, I give NaN values",,,,,,,,,,,,,,,,,,,,
